Nonmyopic Global Optimisation via Approximate Dynamic Programming

Global optimisation to optimise expensive-to-evaluate black-box functions without gradient information. Bayesian optimisation, one of the most well-known techniques, typically employs Gaussian processes as surrogate models, leveraging their probabilistic nature to balance exploration and exploitation. However, these processes become computationally prohibitive in high-dimensional spaces. Recent alternatives, based on inverse distance weighting (IDW) and radial basis functions (RBFs), offer competitive, computationally lighter solutions. Despite their efficiency, both traditional global and Bayesian optimisation strategies suffer from the myopic nature of their acquisition functions, which focus on immediate improvement neglecting future implications of the sequential decision making process. Nonmyopic acquisition functions devised for the Bayesian setting have shown promise in improving long-term performance. Yet, their combination with deterministic surrogate models remains unexplored. In this work, we introduce novel nonmyopic acquisition strategies tailored to IDW and RBF based on approximate dynamic programming paradigms, including rollout and multi-step scenario-based optimisation schemes, to enable lookahead acquisition. These methods optimise a sequence of query points over a horizon by predicting the evolution of the surrogate model, inherently managing the exploration-exploitation trade-off via optimisation techniques. The proposed approach represents a significant advance in extending nonmyopic acquisition principles, previously confined to Bayesian optimisation, to deterministic models. Empirical results on synthetic and hyperparameter tuning benchmark problems, a constrained problem, as well as on a data-driven predictive control application, demonstrate that these nonmyopic methods outperform conventional myopic approaches, leading to faster and more robust convergence.

==> data/benchmarking/gap_ackley_ms3mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.031832 0.000000 0.064804
0.091455 0.027075 0.155835
0.177406 0.094798 0.260014
0.222723 0.126555 0.318891
0.263341 0.164378 0.362303
0.326763 0.220766 0.432761
0.369142 0.257447 0.480837
0.418575 0.309233 0.527916
0.451737 0.344810 0.558664
0.487249 0.380507 0.593992
0.538046 0.429317 0.646776
0.566905 0.456025 0.677785
0.599384 0.491281 0.707488
0.662495 0.558351 0.766639
0.675797 0.574319 0.777275
0.697560 0.605849 0.789272
0.712217 0.624452 0.799982
0.750071 0.674883 0.825258
0.763551 0.691726 0.835376
0.781671 0.714373 0.848968
0.803645 0.746397 0.860892
0.817629 0.763638 0.871620
0.831852 0.783295 0.880410
0.836928 0.793339 0.880517
0.848924 0.810983 0.886865
0.866478 0.835867 0.897089
0.883313 0.857049 0.909576
0.886329 0.859773 0.912886
0.888204 0.862472 0.913936
0.898475 0.873075 0.923876
0.904219 0.879462 0.928976
0.908059 0.882268 0.933851
0.912012 0.886450 0.937575
0.919863 0.894351 0.945374
0.924471 0.898384 0.950557
0.925898 0.900245 0.951552
0.930453 0.906802 0.954104
0.932212 0.908420 0.956005
0.934819 0.910933 0.958706
0.937778 0.913893 0.961664
0.943458 0.919941 0.966974
0.949458 0.926630 0.972287
0.961871 0.946024 0.977719
0.964330 0.948480 0.980181
0.965769 0.949820 0.981719
0.969376 0.954108 0.984643
0.975189 0.961678 0.988701
0.978237 0.964846 0.991627
0.979518 0.966016 0.993020
0.983694 0.973432 0.993957
0.984437 0.974130 0.994744
0.984975 0.974627 0.995324
0.985944 0.975592 0.996297
0.986661 0.976312 0.997010
0.987790 0.977670 0.997910
0.988643 0.978560 0.998726
0.989097 0.979011 0.999183
0.989883 0.979852 0.999914
0.990379 0.980333 1.000000
0.991471 0.981546 1.000000
0.991816 0.981912 1.000000
0.995022 0.991038 0.999006
0.995549 0.992308 0.998790
0.995840 0.992631 0.999049
0.995840 0.992631 0.999049
0.996170 0.992955 0.999384
0.997482 0.996753 0.998211
0.997536 0.996814 0.998259
0.997697 0.997003 0.998391
0.997942 0.997459 0.998424

==> data/benchmarking/gap_ackley_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.048736 0.000000 0.100575
0.131442 0.049674 0.213211
0.151603 0.069972 0.233235
0.187790 0.099458 0.276121
0.236963 0.143413 0.330514
0.292218 0.191229 0.393208
0.349521 0.238769 0.460272
0.400918 0.287908 0.513927
0.439059 0.325022 0.553097
0.473722 0.360257 0.587188
0.515729 0.405166 0.626293
0.540758 0.429919 0.651596
0.569390 0.457666 0.681115
0.592466 0.481399 0.703533
0.603087 0.493771 0.712402
0.621926 0.511016 0.732836
0.648841 0.541697 0.755986
0.673801 0.567469 0.780134
0.708776 0.600200 0.817351
0.724364 0.620153 0.828574
0.739585 0.637319 0.841850
0.756470 0.654399 0.858540
0.770518 0.671070 0.869966
0.778194 0.680468 0.875920
0.786178 0.689150 0.883205
0.792523 0.694999 0.890048
0.798516 0.700769 0.896264
0.820387 0.729837 0.910936
0.832431 0.744719 0.920144
0.849938 0.769764 0.930111
0.856937 0.782381 0.931493
0.868154 0.798969 0.937340
0.871756 0.805085 0.938426
0.877198 0.812912 0.941483
0.883455 0.824426 0.942483
0.883838 0.824716 0.942959
0.887204 0.827966 0.946442
0.901676 0.856246 0.947106
0.911982 0.873694 0.950270
0.920598 0.888163 0.953032
0.933272 0.905612 0.960932
0.943361 0.920587 0.966135
0.944300 0.921488 0.967112
0.945389 0.922511 0.968267
0.946065 0.923110 0.969019
0.948076 0.924969 0.971183
0.949857 0.927030 0.972684
0.951982 0.929501 0.974463
0.953784 0.931343 0.976225
0.960692 0.944518 0.976866
0.962021 0.945874 0.978168
0.963162 0.947186 0.979137
0.964772 0.948735 0.980809
0.967116 0.951443 0.982789
0.969676 0.955043 0.984309
0.971244 0.956692 0.985795
0.971881 0.957368 0.986395
0.976009 0.963327 0.988690
0.977417 0.965854 0.988980
0.978284 0.966836 0.989732
0.979326 0.967961 0.990691
0.980072 0.968690 0.991455
0.980865 0.969721 0.992010
0.981357 0.970366 0.992349
0.981824 0.970898 0.992749
0.982402 0.971445 0.993359
0.983215 0.972273 0.994158
0.983828 0.972906 0.994749
0.984674 0.973985 0.995362
0.985078 0.974427 0.995729

==> data/benchmarking/gap_adjiman_ms4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.161711 0.061278 0.262144
0.334691 0.214876 0.454506
0.433431 0.294552 0.572310
0.510509 0.373866 0.647152
0.557585 0.428549 0.686620
0.609815 0.484650 0.734981
0.666674 0.542119 0.791228
0.713478 0.603812 0.823144
0.747284 0.640952 0.853616
0.775615 0.681820 0.869410
0.790200 0.699337 0.881062
0.825776 0.746150 0.905403
0.853324 0.785034 0.921615
0.880777 0.823658 0.937897
0.909332 0.859128 0.959536
0.928522 0.881534 0.975510
0.937775 0.891347 0.984203
0.948641 0.905599 0.991684
0.960193 0.924508 0.995877
0.966984 0.933001 1.000000

==> data/benchmarking/gap_adjiman_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.110521 0.049148 0.171894
0.180696 0.094898 0.266493
0.250508 0.149543 0.351474
0.325902 0.219726 0.432079
0.388300 0.274627 0.501974
0.417628 0.300386 0.534870
0.454761 0.337916 0.571605
0.479211 0.358504 0.599919
0.501247 0.378664 0.623829
0.518200 0.394950 0.641450
0.535515 0.413184 0.657847
0.547225 0.425167 0.669282
0.556094 0.434415 0.677773
0.568211 0.445217 0.691205
0.578175 0.454757 0.701593
0.588995 0.466034 0.711957
0.603644 0.482992 0.724296
0.610858 0.490418 0.731298
0.617373 0.498410 0.736335
0.626673 0.508952 0.744395

==> data/benchmarking/gap_beale_ms4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.000000 0.000000 0.000000
0.079629 0.000000 0.170763
0.160856 0.044094 0.277619
0.175662 0.057919 0.293404
0.202403 0.077848 0.326957
0.267965 0.125565 0.410365
0.268088 0.125605 0.410571
0.310910 0.165607 0.456213
0.343904 0.191693 0.496115
0.365480 0.213901 0.517059
0.413509 0.255950 0.571067
0.426082 0.267258 0.584905
0.447054 0.290571 0.603537
0.500749 0.350892 0.650607
0.502298 0.351738 0.652858
0.544764 0.395984 0.693544
0.547965 0.398225 0.697705
0.548128 0.398318 0.697938
0.555268 0.407420 0.703116
0.555268 0.407420 0.703116
0.588056 0.446262 0.729850
0.627294 0.490330 0.764258
0.650474 0.515170 0.785778
0.657397 0.522833 0.791961
0.657397 0.522833 0.791961
0.657397 0.522833 0.791961
0.660403 0.525679 0.795128
0.677421 0.541550 0.813292
0.678398 0.542528 0.814268
0.678398 0.542528 0.814268
0.678398 0.542528 0.814268
0.688129 0.550401 0.825856
0.688129 0.550401 0.825856
0.688129 0.550401 0.825856
0.688129 0.550401 0.825856
0.692269 0.553485 0.831054
0.692269 0.553485 0.831054
0.723739 0.587378 0.860101
0.723739 0.587378 0.860101
0.756925 0.629362 0.884489
0.756925 0.629362 0.884489
0.761352 0.633249 0.889455
0.761972 0.633714 0.890230
0.761972 0.633714 0.890230
0.761972 0.633714 0.890230
0.761972 0.633714 0.890230
0.761972 0.633714 0.890230
0.764445 0.635713 0.893176
0.772021 0.644605 0.899437
0.772021 0.644605 0.899437
0.772021 0.644605 0.899437
0.772021 0.644605 0.899437
0.808850 0.693242 0.924458
0.808850 0.693242 0.924458
0.809115 0.693446 0.924784
0.815522 0.700494 0.930549
0.815522 0.700494 0.930549
0.817356 0.704158 0.930554
0.817356 0.704158 0.930554
0.818673 0.705480 0.931865
0.842758 0.744909 0.940608
0.843876 0.746028 0.941725
0.843876 0.746028 0.941725
0.843876 0.746028 0.941725
0.843887 0.746036 0.941737
0.843887 0.746036 0.941737
0.844935 0.746878 0.942992
0.845390 0.747237 0.943543
0.845390 0.747237 0.943543
0.845390 0.747237 0.943543
0.845390 0.747237 0.943543
0.850839 0.753791 0.947887
0.850839 0.753791 0.947887
0.850839 0.753791 0.947887
0.850839 0.753791 0.947887
0.850839 0.753791 0.947887
0.850839 0.753791 0.947887
0.850839 0.753791 0.947887
0.850839 0.753791 0.947887
0.850839 0.753791 0.947887
0.851026 0.753942 0.948111
0.851037 0.753950 0.948123
0.851037 0.753950 0.948123
0.851037 0.753950 0.948123
0.851037 0.753950 0.948123
0.867615 0.776559 0.958671
0.867615 0.776559 0.958671
0.867615 0.776559 0.958671
0.868818 0.777996 0.959640
0.868818 0.777996 0.959640
0.871213 0.780079 0.962348
0.871213 0.780079 0.962348
0.871213 0.780079 0.962348
0.871213 0.780079 0.962348
0.871213 0.780079 0.962348
0.871213 0.780079 0.962348
0.871213 0.780079 0.962348
0.871213 0.780079 0.962348
0.873518 0.782396 0.964640
0.877204 0.786709 0.967698

==> data/benchmarking/gap_beale_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.019551 0.000000 0.047437
0.109837 0.011879 0.207794
0.109837 0.011879 0.207794
0.197695 0.072567 0.322822
0.207582 0.079740 0.335424
0.207582 0.079740 0.335424
0.231109 0.099748 0.362469
0.257784 0.121935 0.393633
0.313747 0.168906 0.458587
0.374936 0.219020 0.530852
0.429708 0.275085 0.584332
0.485989 0.325216 0.646763
0.539096 0.387137 0.691054
0.561641 0.413210 0.710072
0.602011 0.457723 0.746300
0.635621 0.495807 0.775435
0.650229 0.512145 0.788313
0.658208 0.522756 0.793661
0.662041 0.525929 0.798152
0.664092 0.527356 0.800827
0.692854 0.563666 0.822042
0.692854 0.563666 0.822042
0.725984 0.605791 0.846178
0.725984 0.605791 0.846178
0.740681 0.625406 0.855956
0.740681 0.625406 0.855956
0.750795 0.636595 0.864994
0.759046 0.648938 0.869154
0.762993 0.652509 0.873477
0.763097 0.652581 0.873613
0.763129 0.652604 0.873654
0.764358 0.653518 0.875198
0.764358 0.653518 0.875198
0.764358 0.653518 0.875198
0.773234 0.662334 0.884134
0.773234 0.662334 0.884134
0.776785 0.665116 0.888454
0.778707 0.667551 0.889862
0.778707 0.667551 0.889862
0.786006 0.673766 0.898245
0.786006 0.673766 0.898245
0.786006 0.673766 0.898245
0.786125 0.673857 0.898392
0.808079 0.701970 0.914189
0.808262 0.702106 0.914419
0.812462 0.707149 0.917775
0.813370 0.707843 0.918898
0.821217 0.715405 0.927029
0.824627 0.718303 0.930951
0.825542 0.719031 0.932052
0.826505 0.719838 0.933172
0.827103 0.720345 0.933860
0.827103 0.720345 0.933860
0.827103 0.720345 0.933860
0.827263 0.720469 0.934057
0.827263 0.720469 0.934057
0.828418 0.721620 0.935215
0.830056 0.722989 0.937123
0.831081 0.723925 0.938237
0.831081 0.723925 0.938237
0.831081 0.723925 0.938237
0.831081 0.723925 0.938237
0.831081 0.723925 0.938237
0.831081 0.723925 0.938237
0.833986 0.726372 0.941599
0.833986 0.726372 0.941599
0.833986 0.726372 0.941599
0.833986 0.726372 0.941599
0.834693 0.726942 0.942445
0.834886 0.727093 0.942679
0.834886 0.727093 0.942679
0.834886 0.727093 0.942679
0.834886 0.727093 0.942679
0.834886 0.727093 0.942679
0.851475 0.745919 0.957031
0.851475 0.745919 0.957031
0.851475 0.745919 0.957031
0.851475 0.745919 0.957031
0.851475 0.745919 0.957031
0.851475 0.745919 0.957031
0.851475 0.745919 0.957031
0.851475 0.745919 0.957031
0.852050 0.746402 0.957699
0.852486 0.746757 0.958215
0.863017 0.757563 0.968471
0.863234 0.757784 0.968685
0.864708 0.759502 0.969914
0.864708 0.759502 0.969914
0.864708 0.759502 0.969914
0.864708 0.759502 0.969914
0.880859 0.786678 0.975040
0.881553 0.787261 0.975844
0.883399 0.788963 0.977835
0.883399 0.788963 0.977835
0.883399 0.788963 0.977835
0.883518 0.789061 0.977976
0.893692 0.799177 0.988206
0.893692 0.799177 0.988206
0.893692 0.799177 0.988206
0.894052 0.799484 0.988620

==> data/benchmarking/gap_bohachevsky_ms3mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.103073 0.021457 0.184689
0.294454 0.166765 0.422143
0.388227 0.250973 0.525481
0.583683 0.454850 0.712516
0.698208 0.586939 0.809477
0.748628 0.642614 0.854643
0.796808 0.702376 0.891240
0.836960 0.756912 0.917008
0.906094 0.863408 0.948780
0.920547 0.887277 0.953818
0.935387 0.910152 0.960622
0.953206 0.933370 0.973041
0.957576 0.939091 0.976062
0.961774 0.944321 0.979228
0.962049 0.944535 0.979563
0.965467 0.948038 0.982896
0.974705 0.961094 0.988316
0.976854 0.963193 0.990516
0.984225 0.976343 0.992107
0.984225 0.976343 0.992107
0.985169 0.977197 0.993142
0.985169 0.977197 0.993142
0.988251 0.983461 0.993040
0.989038 0.984208 0.993867
0.990392 0.985956 0.994828
0.991148 0.986798 0.995498
0.991155 0.986804 0.995507
0.992069 0.988455 0.995683
0.993296 0.990150 0.996442
0.993296 0.990150 0.996442
0.993649 0.990465 0.996833
0.993649 0.990465 0.996833
0.993649 0.990465 0.996833
0.993649 0.990465 0.996833
0.993746 0.990542 0.996949
0.994831 0.991718 0.997944
0.994831 0.991718 0.997944
0.995828 0.993392 0.998264
0.995864 0.993426 0.998302
0.995938 0.993488 0.998388
0.996178 0.994098 0.998258
0.996178 0.994098 0.998258
0.996178 0.994098 0.998258
0.996178 0.994098 0.998258
0.996627 0.994761 0.998494

==> data/benchmarking/gap_bohachevsky_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.087116 0.023853 0.150378
0.287358 0.211748 0.362968
0.424425 0.330936 0.517915
0.510463 0.408811 0.612116
0.591909 0.493447 0.690372
0.655407 0.564109 0.746704
0.707854 0.620201 0.795507
0.731277 0.644161 0.818394
0.753019 0.665021 0.841018
0.764861 0.678007 0.851715
0.784036 0.698306 0.869765
0.807848 0.724717 0.890979
0.823470 0.740674 0.906266
0.831988 0.750137 0.913838
0.839206 0.758185 0.920228
0.843290 0.763484 0.923097
0.849374 0.770079 0.928670
0.854910 0.776621 0.933199
0.858946 0.781552 0.936341
0.869678 0.795150 0.944207
0.874006 0.800574 0.947438
0.881120 0.811387 0.950853
0.884312 0.815314 0.953311
0.887094 0.818655 0.955534
0.889616 0.821723 0.957510
0.891526 0.824145 0.958908
0.905275 0.845564 0.964985
0.924040 0.876363 0.971716
0.927972 0.882313 0.973631
0.932795 0.888579 0.977010
0.936832 0.893719 0.979944
0.940135 0.897945 0.982326
0.942859 0.901478 0.984240
0.945519 0.904811 0.986227
0.947759 0.907675 0.987843
0.949347 0.909921 0.988772
0.950657 0.911862 0.989452
0.951815 0.913638 0.989992
0.952901 0.915296 0.990505
0.953961 0.916893 0.991028
0.955311 0.918694 0.991929
0.956319 0.920143 0.992496
0.957471 0.921655 0.993287
0.958356 0.922881 0.993831
0.959181 0.923982 0.994380

==> data/benchmarking/gap_brochu2_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.046299 0.000000 0.103784
0.091404 0.026543 0.156264
0.129181 0.054395 0.203968
0.227175 0.108392 0.345958
0.264517 0.140712 0.388322
0.277082 0.150845 0.403319
0.315259 0.192461 0.438057
0.351260 0.225533 0.476988
0.363263 0.235247 0.491278
0.382528 0.249094 0.515963
0.464431 0.328785 0.600077
0.511263 0.379588 0.642938
0.518987 0.388619 0.649355
0.522379 0.392244 0.652514
0.529484 0.399260 0.659707
0.536324 0.405741 0.666907
0.539905 0.409924 0.669886
0.541918 0.412040 0.671795
0.543860 0.414122 0.673599
0.550794 0.420496 0.681093
0.619150 0.496131 0.742169
0.652439 0.531384 0.773494
0.656408 0.536408 0.776407
0.662600 0.541910 0.783289
0.665333 0.544691 0.785976
0.667488 0.547185 0.787791
0.669145 0.548892 0.789398
0.670307 0.549667 0.790947
0.689923 0.574858 0.804987
0.690160 0.575254 0.805066
0.715212 0.607144 0.823279
0.733381 0.630978 0.835783
0.736441 0.634834 0.838048
0.744630 0.642802 0.846458
0.747415 0.644885 0.849945
0.750201 0.647513 0.852888
0.752219 0.649310 0.855128
0.752631 0.649617 0.855645
0.752820 0.649787 0.855853
0.754636 0.651188 0.858084
0.756544 0.652531 0.860557
0.756544 0.652531 0.860557
0.756546 0.652534 0.860557
0.756552 0.652539 0.860564
0.756725 0.652657 0.860793
0.756821 0.652806 0.860837
0.756821 0.652806 0.860837
0.756823 0.652809 0.860838
0.756823 0.652809 0.860838
0.756913 0.652876 0.860950

==> data/benchmarking/gap_brochu2_r5mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.072304 0.005693 0.138916
0.114555 0.023094 0.206016
0.155033 0.050500 0.259566
0.228064 0.112348 0.343781
0.249742 0.134302 0.365182
0.298015 0.173696 0.422334
0.302288 0.177879 0.426698
0.310661 0.188109 0.433212
0.396398 0.271073 0.521723
0.404745 0.278572 0.530919
0.451361 0.324135 0.578587
0.457817 0.332600 0.583033
0.499550 0.369390 0.629710
0.517420 0.384816 0.650025
0.550497 0.416993 0.684001
0.586324 0.464662 0.707986
0.613332 0.490913 0.735752
0.622016 0.500560 0.743471
0.634521 0.519515 0.749528
0.645246 0.527230 0.763263
0.653231 0.534944 0.771518
0.656078 0.536968 0.775187
0.678243 0.560781 0.795706
0.684462 0.566683 0.802242
0.685916 0.567927 0.803905
0.690769 0.571472 0.810067
0.692783 0.573074 0.812492
0.692783 0.573074 0.812492
0.705676 0.584086 0.827265
0.716735 0.596484 0.836985
0.746381 0.634290 0.858473
0.746865 0.634622 0.859109
0.753421 0.646327 0.860515
0.754307 0.646980 0.861634
0.766331 0.664321 0.868340
0.771724 0.672652 0.870797
0.785930 0.694550 0.877309
0.796791 0.709802 0.883781
0.805203 0.717887 0.892518
0.805342 0.717984 0.892700
0.824503 0.738721 0.910285
0.824503 0.738721 0.910285
0.842187 0.767174 0.917201
0.842426 0.767365 0.917487
0.845416 0.771036 0.919795
0.859930 0.787952 0.931908
0.860917 0.789441 0.932392
0.890260 0.831996 0.948523
0.892502 0.833932 0.951072
0.901877 0.842862 0.960892

==> data/benchmarking/gap_brochu4_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.050219 0.000000 0.103224
0.091784 0.030224 0.153343
0.167379 0.089858 0.244900
0.192283 0.114137 0.270430
0.239926 0.147916 0.331936
0.309847 0.200624 0.419070
0.341429 0.225295 0.457563
0.391285 0.274119 0.508450
0.423399 0.296209 0.550588
0.454951 0.321213 0.588690
0.473234 0.341750 0.604719
0.486207 0.354140 0.618275
0.523588 0.397252 0.649925
0.541726 0.421246 0.662205
0.548312 0.430617 0.666007
0.566674 0.452762 0.680586
0.577283 0.466064 0.688502
0.581419 0.471882 0.690956
0.595185 0.488980 0.701389
0.599839 0.493398 0.706280
0.615687 0.514242 0.717132
0.621585 0.521485 0.721686
0.625773 0.526021 0.725526
0.626339 0.526462 0.726217
0.626627 0.526842 0.726413
0.627067 0.527180 0.726954
0.630140 0.530258 0.730022
0.630140 0.530258 0.730022
0.630296 0.530456 0.730136
0.630398 0.530561 0.730234
0.646708 0.549190 0.744227
0.663288 0.564242 0.762334
0.664035 0.564732 0.763338
0.665195 0.565574 0.764817
0.667423 0.566954 0.767893
0.668346 0.567521 0.769171
0.668628 0.567713 0.769543
0.668874 0.567971 0.769777
0.668901 0.567992 0.769810
0.669466 0.568317 0.770616
0.669476 0.568324 0.770627
0.669538 0.568374 0.770703
0.669586 0.568399 0.770773
0.669591 0.568403 0.770779
0.669670 0.568516 0.770824
0.669670 0.568516 0.770824
0.669715 0.568550 0.770879
0.669899 0.568649 0.771148
0.669909 0.568661 0.771156
0.669949 0.568698 0.771199
0.669973 0.568718 0.771229
0.670075 0.568789 0.771360
0.670075 0.568789 0.771360
0.670208 0.568865 0.771551
0.670208 0.568865 0.771551
0.670242 0.568910 0.771574
0.670248 0.568915 0.771581
0.678570 0.579962 0.777177
0.681260 0.582908 0.779612
0.681283 0.582946 0.779621
0.682153 0.583840 0.780466
0.682153 0.583840 0.780466
0.682153 0.583840 0.780466
0.682477 0.584164 0.780789
0.682526 0.584215 0.780837
0.684282 0.585889 0.782674
0.685380 0.586876 0.783884
0.685387 0.586880 0.783895
0.685401 0.586887 0.783915
0.685405 0.586891 0.783920
0.685405 0.586891 0.783920
0.685405 0.586891 0.783920
0.685406 0.586891 0.783920
0.685413 0.586896 0.783929
0.688473 0.591085 0.785862

==> data/benchmarking/gap_brochu4_r4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.028307 0.004382 0.052231
0.040866 0.011799 0.069933
0.106859 0.026871 0.186846
0.150812 0.062796 0.238827
0.165444 0.078525 0.252363
0.171557 0.084602 0.258511
0.199014 0.101022 0.297006
0.212055 0.111994 0.312115
0.241306 0.135225 0.347387
0.243115 0.137179 0.349050
0.253415 0.145335 0.361494
0.270582 0.159069 0.382095
0.294808 0.186887 0.402730
0.344199 0.241584 0.446813
0.362548 0.255141 0.469955
0.397973 0.284070 0.511876
0.411339 0.292724 0.529953
0.420220 0.303920 0.536520
0.420550 0.304127 0.536972
0.431488 0.315663 0.547314
0.431923 0.315988 0.547857
0.459468 0.348793 0.570143
0.471011 0.359622 0.582400
0.474824 0.363075 0.586573
0.479751 0.369641 0.589862
0.481134 0.371036 0.591231
0.494677 0.383212 0.606141
0.509860 0.399714 0.620005
0.514707 0.403552 0.625862
0.517755 0.405834 0.629675
0.536233 0.421126 0.651339
0.544571 0.428899 0.660242
0.547898 0.432539 0.663258
0.552897 0.437229 0.668564
0.557237 0.440594 0.673880
0.558100 0.441261 0.674939
0.558100 0.441261 0.674939
0.571488 0.459310 0.683665
0.605430 0.498808 0.712052
0.628490 0.530026 0.726955
0.630044 0.531690 0.728398
0.644608 0.551113 0.738103
0.672599 0.591007 0.754191
0.678012 0.597680 0.758344
0.694927 0.615360 0.774494
0.701157 0.622384 0.779930
0.701551 0.622579 0.780523
0.715539 0.640818 0.790259
0.719653 0.643404 0.795902
0.720112 0.643887 0.796338
0.722169 0.645140 0.799197
0.722937 0.645816 0.800059
0.723561 0.646544 0.800577
0.735089 0.655732 0.814445
0.736086 0.656455 0.815717
0.741177 0.662673 0.819681
0.744467 0.665218 0.823715
0.751297 0.674840 0.827754
0.761603 0.685002 0.838204
0.761636 0.685039 0.838232
0.762491 0.685831 0.839152
0.763372 0.686649 0.840095
0.764691 0.687532 0.841850
0.770361 0.692811 0.847912
0.770385 0.692828 0.847943
0.770557 0.692983 0.848131
0.771000 0.693483 0.848518
0.783259 0.706064 0.860455
0.784070 0.706730 0.861410
0.786589 0.708679 0.864498
0.789997 0.712161 0.867834
0.791268 0.713045 0.869491
0.794336 0.716064 0.872608
0.794602 0.716261 0.872942
0.824787 0.748186 0.901389

==> data/benchmarking/gap_brochu6_ms4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.036450 0.007688 0.065212
0.079892 0.035374 0.124409
0.107685 0.055674 0.159697
0.139447 0.086025 0.192868
0.156681 0.102422 0.210940
0.173770 0.120146 0.227394
0.191958 0.138563 0.245353
0.212180 0.157143 0.267216
0.224097 0.170176 0.278018
0.238639 0.186982 0.290295
0.259210 0.206730 0.311690
0.271701 0.218152 0.325250
0.279837 0.225592 0.334081
0.290765 0.237725 0.343806
0.296725 0.243568 0.349882
0.311238 0.258095 0.364381
0.318756 0.265370 0.372143
0.330860 0.275132 0.386589
0.339843 0.282784 0.396903
0.351449 0.296196 0.406702
0.358510 0.302709 0.414310
0.365624 0.309785 0.421463
0.374478 0.317232 0.431724
0.383292 0.326251 0.440333
0.390661 0.333577 0.447744
0.395489 0.338256 0.452721
0.402723 0.344511 0.460934
0.409193 0.349384 0.469003
0.415670 0.354476 0.476863
0.421941 0.360462 0.483420
0.425354 0.363342 0.487365
0.428045 0.365660 0.490430
0.431944 0.369179 0.494710
0.435063 0.372017 0.498108
0.440365 0.376952 0.503779
0.443560 0.379390 0.507731
0.446770 0.382312 0.511229
0.450187 0.385868 0.514507
0.452437 0.387720 0.517155
0.455726 0.391113 0.520339
0.457338 0.392644 0.522032
0.460661 0.395902 0.525421
0.462711 0.397579 0.527843
0.464961 0.399817 0.530106
0.467313 0.401675 0.532951
0.470349 0.404376 0.536322
0.472089 0.405952 0.538226
0.474255 0.407873 0.540638
0.476306 0.410031 0.542581
0.478323 0.412211 0.544436
0.480164 0.413835 0.546493
0.481443 0.415045 0.547841
0.484983 0.417652 0.552314
0.486763 0.419217 0.554309
0.488498 0.420935 0.556061
0.491078 0.423736 0.558420
0.493266 0.425655 0.560877
0.497474 0.429201 0.565748
0.498966 0.430487 0.567444
0.502454 0.434604 0.570303
0.503913 0.435916 0.571909
0.505811 0.437723 0.573898
0.507308 0.439018 0.575598
0.508634 0.440154 0.577114
0.510399 0.441719 0.579079
0.512093 0.443142 0.581044
0.513749 0.444549 0.582950
0.514916 0.445539 0.584292
0.516242 0.446785 0.585700
0.516884 0.447310 0.586458

==> data/benchmarking/gap_brochu6_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.011886 0.003357 0.020415
0.019300 0.009453 0.029146
0.027527 0.014318 0.040736
0.029874 0.016282 0.043465
0.033625 0.019622 0.047628
0.047920 0.030622 0.065217
0.049060 0.031557 0.066563
0.055769 0.037666 0.073872
0.057853 0.039485 0.076220
0.059109 0.040835 0.077384
0.059943 0.041657 0.078229
0.060736 0.042529 0.078943
0.068350 0.049208 0.087491
0.068648 0.049437 0.087860
0.076187 0.057434 0.094939
0.076599 0.057765 0.095434
0.081045 0.062704 0.099386
0.081268 0.062892 0.099643
0.081679 0.063341 0.100017
0.082134 0.063608 0.100660
0.089463 0.068779 0.110148
0.089954 0.069139 0.110768
0.095211 0.073698 0.116725
0.095563 0.073928 0.117199
0.095730 0.074057 0.117404
0.095832 0.074133 0.117531
0.096893 0.075369 0.118417
0.097322 0.075670 0.118975
0.097545 0.075829 0.119261
0.104143 0.081601 0.126685
0.105435 0.082807 0.128062
0.106981 0.084136 0.129826
0.119339 0.091393 0.147285
0.119620 0.091556 0.147685
0.120736 0.092612 0.148859
0.121113 0.092895 0.149330
0.121497 0.093167 0.149828
0.121996 0.093530 0.150463
0.124406 0.096232 0.152580
0.124618 0.096390 0.152845
0.124802 0.096540 0.153063
0.124978 0.096667 0.153288
0.125100 0.096762 0.153439
0.125203 0.096842 0.153565
0.125633 0.097283 0.153983
0.126833 0.098666 0.155000
0.127065 0.098907 0.155223
0.127200 0.099045 0.155356
0.127281 0.099122 0.155439
0.127349 0.099189 0.155510
0.127409 0.099247 0.155571
0.132534 0.103293 0.161775
0.144519 0.112654 0.176383
0.145189 0.113231 0.177147
0.145434 0.113341 0.177527
0.153074 0.117693 0.188456
0.153330 0.117844 0.188817
0.153500 0.117915 0.189085
0.153643 0.117973 0.189313
0.153895 0.118151 0.189639
0.154080 0.118295 0.189864
0.154589 0.118602 0.190576
0.157819 0.122422 0.193215
0.157923 0.122487 0.193358
0.158264 0.122850 0.193677
0.158345 0.122902 0.193788
0.158474 0.123036 0.193913
0.158552 0.123097 0.194006
0.158623 0.123156 0.194089
0.158714 0.123238 0.194190

==> data/benchmarking/gap_bukin_ms4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.108696 0.029226 0.188167
0.184013 0.092645 0.275382
0.265880 0.160123 0.371638
0.290376 0.182687 0.398066
0.390350 0.283420 0.497279
0.492382 0.388358 0.596407
0.560942 0.449003 0.672881
0.595395 0.486492 0.704298
0.645842 0.547349 0.744336
0.687627 0.595935 0.779318
0.729664 0.643663 0.815665
0.764359 0.682401 0.846318
0.795783 0.726624 0.864942
0.821258 0.758335 0.884180
0.832648 0.770180 0.895117
0.856782 0.804447 0.909117
0.872343 0.821403 0.923283
0.884247 0.834861 0.933633
0.900367 0.860919 0.939815
0.913140 0.876614 0.949667
0.922051 0.885921 0.958181
0.939132 0.915413 0.962851
0.948421 0.929945 0.966897
0.956441 0.941119 0.971763
0.958951 0.944648 0.973255

==> data/benchmarking/gap_bukin_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.127693 0.041937 0.213449
0.214675 0.128701 0.300650
0.326212 0.233250 0.419174
0.405482 0.305457 0.505506
0.454839 0.344901 0.564776
0.505357 0.398118 0.612595
0.526234 0.416055 0.636413
0.552268 0.438696 0.665840
0.564765 0.449558 0.679972
0.575022 0.458571 0.691474
0.582519 0.465244 0.699793
0.600455 0.486312 0.714598
0.613062 0.501674 0.724450
0.636285 0.527508 0.745063
0.662953 0.556681 0.769225
0.681098 0.574327 0.787869
0.698538 0.590444 0.806632
0.711501 0.601920 0.821083
0.741890 0.638712 0.845069
0.768741 0.667685 0.869798
0.789679 0.695322 0.884036
0.799319 0.704948 0.893689
0.807373 0.714499 0.900246
0.813756 0.721316 0.906196
0.829354 0.737972 0.920736

==> data/benchmarking/gap_cosmological_ms2mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.239336 0.116727 0.361946
0.426476 0.281473 0.571479
0.538709 0.404904 0.672514
0.576636 0.446206 0.707065
0.599375 0.471228 0.727523
0.611794 0.484157 0.739431
0.646432 0.522736 0.770129
0.647971 0.524051 0.771891
0.690643 0.573139 0.808146
0.699283 0.580845 0.817720
0.723478 0.615906 0.831050
0.804885 0.715945 0.893825
0.821163 0.740694 0.901632
0.823313 0.743205 0.903421
0.831255 0.751113 0.911397
0.841062 0.760763 0.921362
0.841062 0.760763 0.921362
0.852407 0.774368 0.930447
0.854032 0.775804 0.932260
0.854032 0.775804 0.932260
0.883663 0.814865 0.952461
0.885988 0.817352 0.954624
0.887321 0.818583 0.956060
0.887765 0.819048 0.956482
0.887787 0.819066 0.956508
0.902842 0.838253 0.967432
0.902842 0.838253 0.967432
0.902977 0.838370 0.967584
0.902996 0.838389 0.967603
0.903207 0.838600 0.967814
0.909618 0.849198 0.970037
0.910135 0.849659 0.970611
0.938510 0.916591 0.960428
0.940491 0.918433 0.962549
0.940736 0.918648 0.962824
0.941182 0.919007 0.963358
0.941335 0.919141 0.963528
0.941335 0.919141 0.963528
0.942794 0.920726 0.964862
0.943130 0.920989 0.965270
0.943148 0.921004 0.965293
0.946949 0.928532 0.965366
0.950136 0.933465 0.966807
0.951699 0.936108 0.967290
0.952860 0.937262 0.968457
0.952912 0.937319 0.968504
0.952912 0.937319 0.968504
0.953097 0.937496 0.968699
0.953097 0.937496 0.968699
0.953272 0.937685 0.968860
0.956643 0.944190 0.969095
0.956818 0.944430 0.969206
0.956951 0.944584 0.969318
0.958230 0.947221 0.969239
0.958396 0.947362 0.969431
0.958454 0.947402 0.969505
0.958469 0.947413 0.969525
0.958689 0.947614 0.969765
0.959360 0.948782 0.969938
0.959365 0.948786 0.969945
0.959752 0.949077 0.970428
0.959814 0.949127 0.970500
0.959876 0.949203 0.970550
0.959916 0.949231 0.970600
0.960003 0.949301 0.970705
0.960029 0.949322 0.970736
0.960158 0.949449 0.970866
0.960449 0.949764 0.971134
0.960548 0.949828 0.971268
0.960548 0.949828 0.971268
0.961199 0.950674 0.971724
0.961532 0.951054 0.972010
0.961532 0.951054 0.972010
0.961532 0.951054 0.972010
0.961532 0.951054 0.972010
0.961532 0.951054 0.972010
0.961532 0.951054 0.972010
0.961532 0.951054 0.972010
0.961710 0.951182 0.972239
0.961710 0.951182 0.972239

==> data/benchmarking/gap_cosmological_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.571578 0.428232 0.714925
0.714992 0.587129 0.842854
0.800268 0.702685 0.897852
0.821482 0.738550 0.904414
0.851143 0.769739 0.932547
0.852041 0.770663 0.933419
0.875198 0.804342 0.946053
0.876839 0.805986 0.947691
0.887546 0.822255 0.952837
0.897260 0.841084 0.953436
0.914301 0.867431 0.961172
0.920526 0.873149 0.967902
0.921871 0.874339 0.969403
0.922052 0.874512 0.969592
0.922163 0.874606 0.969720
0.922247 0.874676 0.969818
0.922854 0.875234 0.970475
0.923896 0.876315 0.971477
0.924259 0.876650 0.971868
0.924362 0.876747 0.971977
0.945597 0.928745 0.962449
0.947671 0.931018 0.964324
0.947749 0.931081 0.964417
0.947759 0.931089 0.964428
0.947907 0.931222 0.964591
0.947960 0.931268 0.964652
0.948627 0.931823 0.965431
0.948627 0.931823 0.965431
0.948746 0.931922 0.965570
0.948746 0.931922 0.965570
0.949386 0.932954 0.965818
0.949696 0.933314 0.966079
0.950201 0.933823 0.966578
0.950500 0.934080 0.966920
0.952325 0.937333 0.967317
0.952468 0.937441 0.967495
0.952487 0.937456 0.967518
0.952536 0.937491 0.967581
0.953134 0.938265 0.968003
0.953486 0.938630 0.968342
0.953989 0.939209 0.968770
0.953989 0.939209 0.968770
0.955174 0.940403 0.969945
0.955390 0.940602 0.970178
0.956348 0.941573 0.971124
0.956374 0.941592 0.971156
0.956374 0.941592 0.971156
0.956610 0.941811 0.971410
0.956620 0.941818 0.971421
0.956620 0.941818 0.971421
0.956933 0.942109 0.971756
0.957301 0.942654 0.971948
0.957301 0.942654 0.971948
0.957322 0.942672 0.971972
0.957322 0.942672 0.971972
0.957322 0.942672 0.971972
0.957451 0.942776 0.972125
0.957476 0.942799 0.972153
0.957687 0.943103 0.972271
0.957687 0.943103 0.972271
0.957687 0.943103 0.972271
0.958132 0.943502 0.972762
0.958356 0.943701 0.973011
0.958501 0.943838 0.973165
0.958511 0.943846 0.973177
0.958511 0.943846 0.973177
0.958511 0.943846 0.973177
0.958546 0.943879 0.973213
0.958546 0.943879 0.973213
0.958546 0.943879 0.973213
0.958546 0.943879 0.973213
0.958546 0.943879 0.973213
0.958569 0.943899 0.973240
0.958569 0.943899 0.973240
0.958569 0.943899 0.973240
0.958649 0.943966 0.973331
0.958749 0.944125 0.973372
0.958825 0.944191 0.973460
0.958875 0.944232 0.973519
0.958875 0.944232 0.973519

==> data/benchmarking/gap_dixonprice2_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.110805 0.016940 0.204670
0.247264 0.098356 0.396171
0.419276 0.247133 0.591420
0.469854 0.302656 0.637053
0.494385 0.329249 0.659522
0.624051 0.467508 0.780595
0.634981 0.479942 0.790021
0.679919 0.531026 0.828811
0.741341 0.597298 0.885385
0.760325 0.617792 0.902859
0.760977 0.618289 0.903665
0.761051 0.618345 0.903757
0.761051 0.618345 0.903757
0.763852 0.620757 0.906947
0.763852 0.620757 0.906947
0.790513 0.657943 0.923082
0.790513 0.657943 0.923082
0.790513 0.657943 0.923082
0.790513 0.657943 0.923082
0.790637 0.658040 0.923234
0.790637 0.658040 0.923234
0.790637 0.658040 0.923234
0.795744 0.663509 0.927979
0.795744 0.663509 0.927979
0.795744 0.663509 0.927979
0.795744 0.663509 0.927979
0.824754 0.704974 0.944533
0.824754 0.704974 0.944533
0.824788 0.705001 0.944574
0.824788 0.705001 0.944574
0.826474 0.706422 0.946525
0.826474 0.706422 0.946525
0.826474 0.706422 0.946525
0.826474 0.706422 0.946525
0.839415 0.727788 0.951042
0.839425 0.727796 0.951054
0.839452 0.727817 0.951087
0.841632 0.729919 0.953345
0.841632 0.729919 0.953345
0.843482 0.731644 0.955320
0.843482 0.731644 0.955320
0.843482 0.731644 0.955320
0.843482 0.731644 0.955320
0.861375 0.763943 0.958808
0.861383 0.763949 0.958817
0.861383 0.763949 0.958817
0.881261 0.801098 0.961423
0.901886 0.847461 0.956310
0.901886 0.847461 0.956310
0.903950 0.849705 0.958195
0.903950 0.849705 0.958195
0.908470 0.854534 0.962405
0.908470 0.854534 0.962405
0.918879 0.872526 0.965232
0.918879 0.872526 0.965232
0.919984 0.873491 0.966478
0.919984 0.873491 0.966478
0.919984 0.873491 0.966478
0.919984 0.873491 0.966478
0.919984 0.873491 0.966478

==> data/benchmarking/gap_dixonprice2_r4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.068062 0.000000 0.143634
0.082254 0.000000 0.172213
0.189077 0.058834 0.319320
0.265495 0.110825 0.420165
0.294620 0.133488 0.455753
0.338541 0.167505 0.509577
0.372008 0.197614 0.546402
0.472360 0.294619 0.650100
0.551595 0.376921 0.726269
0.569607 0.396419 0.742796
0.571403 0.397595 0.745210
0.571445 0.397622 0.745267
0.587554 0.418308 0.756800
0.587554 0.418308 0.756800
0.633406 0.469029 0.797782
0.664306 0.505035 0.823578
0.696537 0.543117 0.849957
0.699739 0.545610 0.853868
0.699739 0.545610 0.853868
0.700103 0.545877 0.854329
0.717160 0.562448 0.871871
0.717160 0.562448 0.871871
0.717160 0.562448 0.871871
0.749593 0.602536 0.896651
0.752272 0.604674 0.899870
0.752272 0.604674 0.899870
0.752280 0.604680 0.899880
0.752280 0.604680 0.899880
0.780809 0.642973 0.918646
0.789726 0.651787 0.927666
0.820043 0.693690 0.946396
0.820062 0.693705 0.946419
0.820132 0.693760 0.946503
0.820230 0.693842 0.946618
0.820230 0.693842 0.946618
0.850486 0.738041 0.962932
0.861599 0.750438 0.972760
0.861599 0.750438 0.972760
0.867374 0.756601 0.978147
0.867374 0.756601 0.978147
0.867374 0.756601 0.978147
0.887816 0.793243 0.982389
0.887816 0.793243 0.982389
0.887839 0.793262 0.982416
0.887839 0.793262 0.982416
0.916247 0.845222 0.987272
0.948129 0.918644 0.977614
0.948129 0.918644 0.977614
0.948129 0.918644 0.977614
0.948129 0.918644 0.977614
0.948129 0.918644 0.977614
0.948129 0.918644 0.977614
0.948129 0.918644 0.977614
0.950123 0.921263 0.978983
0.952783 0.923838 0.981728
0.952783 0.923838 0.981728
0.952783 0.923838 0.981728
0.952783 0.923838 0.981728
0.952783 0.923838 0.981728
0.952783 0.923838 0.981728

==> data/benchmarking/gap_dixonprice4_ms2mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.134549 0.042760 0.226337
0.191863 0.093045 0.290681
0.204406 0.106818 0.301993
0.322234 0.211191 0.433278
0.402079 0.280491 0.523668
0.476766 0.351000 0.602532
0.486146 0.361192 0.611100
0.531626 0.403720 0.659533
0.577343 0.444281 0.710405
0.637687 0.512222 0.763152
0.709873 0.593138 0.826608
0.742777 0.638480 0.847075
0.772101 0.671154 0.873048
0.782589 0.682066 0.883112
0.825499 0.739974 0.911024
0.829026 0.742642 0.915410
0.847566 0.773490 0.921642
0.859729 0.789662 0.929795
0.859729 0.789662 0.929795
0.870183 0.800628 0.939738
0.903729 0.841846 0.965613
0.912162 0.851624 0.972700
0.945005 0.914534 0.975476
0.950403 0.919696 0.981111
0.950471 0.919749 0.981194
0.951793 0.920944 0.982643
0.951793 0.920944 0.982643
0.953329 0.922414 0.984245
0.953352 0.922433 0.984270
0.953352 0.922433 0.984270
0.953731 0.922761 0.984702
0.961881 0.936159 0.987604
0.962197 0.936420 0.987973
0.965464 0.940640 0.990289
0.965464 0.940640 0.990289
0.966183 0.941282 0.991084
0.966183 0.941282 0.991084
0.966468 0.941523 0.991413
0.966468 0.941523 0.991413
0.966506 0.941553 0.991458
0.972104 0.953552 0.990657
0.972152 0.953596 0.990707
0.972457 0.953860 0.991055
0.973918 0.955305 0.992532
0.973918 0.955305 0.992532
0.973931 0.955315 0.992547
0.973949 0.955329 0.992568
0.976280 0.958034 0.994525
0.977073 0.958726 0.995420
0.977076 0.958728 0.995423
0.977089 0.958739 0.995438
0.978650 0.960422 0.996879
0.978708 0.960471 0.996946
0.979163 0.961105 0.997221
0.979163 0.961105 0.997221
0.979189 0.961127 0.997250
0.980167 0.962065 0.998269
0.982041 0.964192 0.999889
0.982186 0.964327 1.000000
0.982352 0.964630 1.000000
0.982413 0.964685 1.000000
0.982413 0.964685 1.000000
0.982726 0.965244 1.000000
0.982726 0.965244 1.000000
0.982726 0.965244 1.000000

==> data/benchmarking/gap_dixonprice4_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.058998 0.000000 0.139032
0.305892 0.140988 0.470795
0.556330 0.390673 0.721988
0.664942 0.509662 0.820223
0.745935 0.601278 0.890592
0.779498 0.641984 0.917013
0.782386 0.644765 0.920007
0.799699 0.670425 0.928973
0.844903 0.734993 0.954813
0.859509 0.751585 0.967432
0.908791 0.820570 0.997013
0.908841 0.820613 0.997069
0.915008 0.826746 1.000000
0.916048 0.827675 1.000000
0.916048 0.827675 1.000000
0.922868 0.842342 1.000000
0.926554 0.846063 1.000000
0.941912 0.873378 1.000000
0.941912 0.873378 1.000000
0.941912 0.873378 1.000000
0.946501 0.877828 1.000000
0.946501 0.877828 1.000000
0.947022 0.878305 1.000000
0.947022 0.878305 1.000000
0.947022 0.878305 1.000000
0.947022 0.878305 1.000000
0.947708 0.878944 1.000000
0.948053 0.879262 1.000000
0.948053 0.879262 1.000000
0.948053 0.879262 1.000000
0.948118 0.879320 1.000000
0.949280 0.880867 1.000000
0.949280 0.880867 1.000000
0.949280 0.880867 1.000000
0.949429 0.881006 1.000000
0.949456 0.881030 1.000000
0.949716 0.881272 1.000000
0.949779 0.881328 1.000000
0.951728 0.883184 1.000000
0.951728 0.883184 1.000000
0.952150 0.883574 1.000000
0.952523 0.883921 1.000000
0.952892 0.884259 1.000000
0.954117 0.885842 1.000000
0.954117 0.885842 1.000000
0.954318 0.886025 1.000000
0.954322 0.886029 1.000000
0.957948 0.890224 1.000000
0.957998 0.890269 1.000000
0.959997 0.892238 1.000000
0.959997 0.892238 1.000000
0.959997 0.892238 1.000000
0.960069 0.892304 1.000000
0.960091 0.892324 1.000000
0.960091 0.892324 1.000000
0.960091 0.892324 1.000000
0.960133 0.892363 1.000000
0.960133 0.892363 1.000000
0.960191 0.892417 1.000000
0.960345 0.892560 1.000000
0.960345 0.892560 1.000000
0.960345 0.892560 1.000000
0.960345 0.892560 1.000000
0.960495 0.892698 1.000000
0.960506 0.892708 1.000000

==> data/benchmarking/gap_dropwave_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.035257 0.005616 0.064898
0.083754 0.039451 0.128057
0.108556 0.048132 0.168980
0.152599 0.077022 0.228176
0.206866 0.117617 0.296115
0.208658 0.118709 0.298607
0.213176 0.119880 0.306473
0.216350 0.122786 0.309914
0.218006 0.123189 0.312823
0.223215 0.129178 0.317252
0.229919 0.132733 0.327105
0.294536 0.179126 0.409947
0.314156 0.195714 0.432599
0.374200 0.248781 0.499620
0.375658 0.249614 0.501703
0.375760 0.249682 0.501838
0.375762 0.249684 0.501840
0.375765 0.249687 0.501843
0.375767 0.249689 0.501846
0.375780 0.249701 0.501860
0.392700 0.268966 0.516435
0.432855 0.305891 0.559820
0.438664 0.309069 0.568259
0.439124 0.309661 0.568587
0.440929 0.310859 0.570998
0.443259 0.312407 0.574111
0.449957 0.316818 0.583096
0.449960 0.316821 0.583098
0.450035 0.316914 0.583155
0.451599 0.318123 0.585076
0.455284 0.322337 0.588231
0.466147 0.333903 0.598392
0.468241 0.335528 0.600954
0.469580 0.336502 0.602658
0.470986 0.338122 0.603849
0.471330 0.338346 0.604313
0.471634 0.338512 0.604755
0.471932 0.338677 0.605187
0.472043 0.338740 0.605346
0.472108 0.338775 0.605441
0.503972 0.371869 0.636074
0.529740 0.405566 0.653915
0.530859 0.406366 0.655352
0.535077 0.409881 0.660273
0.536143 0.411203 0.661084
0.536299 0.411319 0.661279
0.536484 0.411460 0.661509
0.537356 0.412512 0.662201
0.537596 0.412798 0.662395
0.537598 0.412799 0.662396
0.546962 0.421968 0.671955
0.547401 0.422228 0.672573
0.548962 0.424205 0.673719
0.548964 0.424207 0.673721
0.548965 0.424208 0.673722
0.556116 0.433784 0.678447
0.567568 0.450386 0.684750
0.567573 0.450389 0.684756
0.567592 0.450414 0.684771
0.568199 0.451162 0.685236
0.569243 0.452437 0.686050
0.576926 0.463195 0.690657
0.577552 0.463975 0.691129
0.577574 0.464003 0.691145
0.577575 0.464004 0.691147
0.577576 0.464004 0.691148
0.583063 0.470222 0.695903
0.583072 0.470233 0.695910
0.583072 0.470233 0.695910
0.583073 0.470235 0.695910
0.585172 0.472545 0.697798
0.590244 0.476550 0.703939
0.592105 0.478526 0.705683
0.593009 0.479377 0.706642
0.593011 0.479378 0.706643
0.594545 0.480533 0.708557
0.595421 0.481310 0.709531
0.596150 0.481850 0.710451
0.596237 0.481901 0.710573
0.596240 0.481903 0.710577
0.613240 0.500671 0.725810
0.619552 0.505567 0.733537
0.620363 0.506631 0.734095
0.621071 0.507686 0.734457
0.627764 0.512358 0.743170
0.627786 0.512373 0.743199
0.627788 0.512375 0.743200
0.627789 0.512378 0.743201
0.627791 0.512379 0.743202
0.628187 0.512642 0.743731
0.635855 0.521543 0.750167
0.654657 0.548288 0.761026
0.670879 0.566081 0.775678
0.673144 0.569134 0.777154
0.673144 0.569135 0.777154
0.688363 0.585704 0.791022
0.690007 0.586938 0.793077
0.690554 0.587325 0.793784
0.690555 0.587326 0.793784
0.690555 0.587326 0.793784

==> data/benchmarking/gap_dropwave_r5mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.062656 0.000000 0.129007
0.119039 0.033870 0.204208
0.201553 0.101007 0.302100
0.223087 0.123972 0.322202
0.234810 0.133590 0.336029
0.236850 0.135020 0.338681
0.251529 0.151029 0.352029
0.290321 0.184234 0.396407
0.292556 0.186430 0.398682
0.321899 0.207635 0.436164
0.321899 0.207635 0.436164
0.367849 0.251105 0.484594
0.404413 0.281625 0.527201
0.406066 0.283026 0.529106
0.482654 0.353730 0.611578
0.537185 0.410504 0.663866
0.548850 0.419977 0.677722
0.548850 0.419977 0.677722
0.550197 0.420750 0.679645
0.553059 0.423324 0.682793
0.553111 0.423365 0.682856
0.554683 0.425481 0.683886
0.554683 0.425481 0.683886
0.568262 0.441966 0.694558
0.588969 0.463182 0.714755
0.588969 0.463182 0.714755
0.588970 0.463183 0.714757
0.594297 0.471644 0.716950
0.594297 0.471644 0.716950
0.594359 0.471750 0.716969
0.620625 0.499188 0.742061
0.625219 0.503666 0.746773
0.654290 0.541083 0.767496
0.654290 0.541083 0.767496
0.661704 0.549787 0.773621
0.667849 0.558170 0.777527
0.672769 0.562061 0.783476
0.681381 0.569958 0.792803
0.681521 0.570109 0.792933
0.681969 0.570428 0.793509
0.681969 0.570428 0.793509
0.682231 0.570744 0.793718
0.682650 0.571115 0.794185
0.691331 0.581228 0.801434
0.691469 0.581327 0.801610
0.692738 0.583066 0.802411
0.693213 0.583476 0.802950
0.696421 0.587541 0.805302
0.696421 0.587541 0.805302
0.710029 0.600640 0.819418
0.717177 0.608667 0.825686
0.719725 0.611982 0.827469
0.723011 0.614612 0.831410
0.724863 0.618174 0.831552
0.724863 0.618174 0.831552
0.725847 0.618932 0.832762
0.744724 0.643500 0.845948
0.744724 0.643500 0.845948
0.745815 0.644336 0.847294
0.756311 0.659166 0.853456
0.763249 0.666429 0.860069
0.767648 0.673800 0.861495
0.767648 0.673800 0.861495
0.784061 0.693562 0.874559
0.784061 0.693562 0.874559
0.784061 0.693562 0.874559
0.784105 0.693596 0.874614
0.784105 0.693596 0.874614
0.789034 0.698223 0.879845
0.789034 0.698223 0.879845
0.789034 0.698223 0.879845
0.789543 0.698794 0.880293
0.789543 0.698794 0.880293
0.790958 0.700061 0.881856
0.790958 0.700061 0.881856
0.791537 0.700852 0.882222
0.791537 0.700852 0.882222
0.796661 0.705488 0.887833
0.796661 0.705488 0.887833
0.796726 0.705546 0.887906
0.796744 0.705560 0.887927
0.797204 0.705934 0.888474
0.800779 0.709651 0.891907
0.801272 0.710054 0.892491
0.801612 0.710347 0.892877
0.802551 0.711371 0.893732
0.808592 0.720493 0.896692
0.808592 0.720493 0.896692
0.808714 0.720624 0.896804
0.812442 0.725389 0.899496
0.812453 0.725398 0.899508
0.812453 0.725398 0.899508
0.812453 0.725399 0.899508
0.817938 0.731467 0.904410
0.817956 0.731481 0.904430
0.817961 0.731485 0.904436
0.817961 0.731485 0.904436
0.819675 0.733099 0.906251
0.819847 0.733247 0.906447
0.819849 0.733249 0.906450

==> data/benchmarking/gap_eggholder_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.080429 0.016274 0.144583
0.147825 0.070313 0.225336
0.185844 0.106482 0.265206
0.213372 0.134569 0.292176
0.246582 0.162869 0.330295
0.266733 0.180603 0.352862
0.278403 0.191890 0.364916
0.285095 0.198915 0.371274
0.289772 0.203311 0.376234
0.294960 0.209612 0.380308
0.299785 0.214345 0.385226
0.303723 0.218243 0.389204
0.312553 0.228291 0.396816
0.316699 0.231778 0.401619
0.330493 0.245799 0.415186
0.333234 0.248489 0.417980
0.367426 0.278080 0.456771
0.369336 0.280346 0.458325
0.371818 0.282768 0.460869
0.373917 0.284871 0.462962
0.375535 0.286591 0.464480
0.381697 0.293473 0.469921
0.383077 0.295032 0.471123
0.389496 0.302423 0.476569
0.391791 0.305026 0.478556
0.393475 0.306902 0.480048
0.395054 0.308655 0.481452
0.397828 0.311411 0.484244
0.398793 0.312415 0.485170
0.401183 0.315270 0.487097
0.402202 0.316380 0.488023
0.409498 0.322750 0.496246
0.411934 0.325620 0.498249
0.412733 0.326353 0.499114
0.413264 0.326811 0.499716
0.413942 0.327435 0.500449
0.414505 0.327926 0.501084
0.415025 0.328397 0.501653
0.416622 0.330006 0.503237
0.417447 0.330781 0.504112
0.418131 0.331409 0.504853
0.418379 0.331591 0.505166
0.419004 0.332167 0.505841
0.419471 0.332575 0.506367
0.419874 0.332919 0.506829
0.420282 0.333294 0.507269
0.420796 0.333805 0.507786
0.421200 0.334209 0.508191
0.421617 0.334626 0.508608
0.422022 0.335028 0.509017
0.422518 0.335501 0.509534
0.423084 0.336093 0.510075
0.423604 0.336632 0.510576
0.424151 0.337187 0.511115
0.424728 0.337780 0.511675
0.437257 0.349575 0.524939
0.442470 0.353565 0.531374
0.444990 0.355447 0.534533
0.446219 0.356494 0.535943
0.446873 0.357115 0.536632
0.448001 0.358110 0.537893
0.448456 0.358513 0.538399
0.450167 0.359511 0.540823
0.451174 0.360138 0.542210
0.453530 0.362247 0.544814
0.454610 0.363026 0.546194
0.455603 0.363746 0.547460
0.456584 0.364470 0.548697
0.457417 0.365062 0.549772
0.458129 0.365551 0.550708
0.458758 0.365970 0.551547
0.459196 0.366211 0.552181
0.459744 0.366571 0.552918
0.460132 0.366784 0.553480
0.460592 0.367083 0.554102

==> data/benchmarking/gap_eggholder_r2mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.122040 0.036102 0.207978
0.221913 0.120659 0.323166
0.244729 0.142227 0.347231
0.273991 0.174308 0.373673
0.323916 0.224738 0.423095
0.333099 0.235447 0.430752
0.348289 0.251404 0.445174
0.364895 0.270210 0.459579
0.398005 0.305146 0.490865
0.411555 0.315831 0.507278
0.421667 0.327140 0.516194
0.426025 0.331587 0.520463
0.431823 0.338668 0.524977
0.440015 0.347893 0.532136
0.444743 0.353454 0.536032
0.447509 0.356751 0.538268
0.452246 0.362552 0.541940
0.455819 0.366676 0.544962
0.460335 0.370660 0.550009
0.463254 0.373825 0.552683
0.465327 0.375825 0.554828
0.466861 0.377332 0.556390
0.469166 0.380012 0.558320
0.475819 0.386454 0.565184
0.487136 0.398435 0.575837
0.492603 0.403425 0.581781
0.495492 0.406304 0.584681
0.496566 0.407278 0.585854
0.498369 0.408875 0.587863
0.502207 0.413028 0.591386
0.536951 0.451920 0.621983
0.539827 0.453716 0.625938
0.542884 0.455836 0.629932
0.551011 0.463594 0.638428
0.553453 0.465960 0.640946
0.554552 0.466998 0.642106
0.556458 0.468553 0.644362
0.556515 0.468591 0.644439
0.557139 0.469094 0.645184
0.561150 0.472887 0.649412
0.563210 0.474655 0.651765
0.565571 0.477498 0.653645
0.575965 0.484426 0.667504
0.576710 0.485260 0.668161
0.577102 0.485735 0.668468
0.577419 0.486072 0.668766
0.579366 0.488252 0.670480
0.580013 0.488848 0.671179
0.581495 0.489724 0.673267
0.593793 0.504233 0.683353
0.593793 0.504233 0.683353
0.593994 0.504467 0.683522
0.594204 0.504688 0.683720
0.595347 0.505451 0.685243
0.596168 0.505943 0.686393
0.596229 0.506013 0.686445
0.605558 0.517992 0.693124
0.607042 0.518744 0.695340
0.610345 0.521328 0.699363
0.612579 0.523806 0.701351
0.615389 0.526802 0.703977
0.621238 0.532470 0.710007
0.622404 0.533381 0.711427
0.622404 0.533381 0.711427
0.622404 0.533381 0.711427
0.622404 0.533381 0.711427
0.623351 0.534167 0.712534
0.623351 0.534167 0.712534
0.623351 0.534167 0.712534
0.629190 0.539742 0.718638
0.629190 0.539742 0.718638
0.632688 0.542323 0.723053
0.632743 0.542368 0.723117
0.634596 0.543512 0.725679
0.635545 0.544059 0.727032

==> data/benchmarking/gap_griewank_ms3mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.035218 0.000000 0.079658
0.184547 0.107862 0.261232
0.299116 0.215860 0.382373
0.424548 0.349395 0.499700
0.516928 0.436123 0.597732
0.572836 0.495888 0.649785
0.634286 0.565733 0.702839
0.678773 0.612353 0.745192
0.691454 0.623986 0.758922
0.735729 0.674739 0.796719
0.769350 0.713531 0.825169
0.789415 0.737454 0.841376
0.815350 0.765802 0.864899
0.832443 0.785449 0.879438
0.860294 0.824251 0.896338
0.871988 0.837259 0.906717
0.881417 0.849096 0.913737
0.884411 0.853051 0.915771
0.888518 0.858086 0.918950
0.895222 0.864326 0.926118
0.908979 0.886941 0.931016
0.915850 0.894503 0.937197
0.924802 0.905600 0.944005
0.929243 0.909828 0.948658
0.932006 0.913915 0.950097
0.933045 0.915098 0.950993
0.934963 0.917273 0.952654
0.938101 0.920626 0.955576
0.940221 0.923818 0.956624
0.941613 0.925226 0.958000
0.947341 0.935043 0.959640
0.949902 0.937247 0.962558
0.951503 0.938708 0.964298
0.952142 0.939199 0.965085
0.952142 0.939199 0.965085
0.953359 0.940422 0.966296
0.953359 0.940422 0.966296
0.953624 0.940729 0.966519
0.953779 0.940841 0.966716
0.953779 0.940841 0.966716
0.953779 0.940841 0.966716
0.953841 0.940901 0.966782
0.954428 0.941476 0.967381
0.954630 0.941629 0.967630
0.956138 0.942866 0.969410
0.956138 0.942866 0.969410
0.956377 0.943087 0.969667
0.956698 0.943383 0.970012
0.957180 0.943828 0.970531
0.957275 0.943902 0.970647
0.957275 0.943902 0.970647
0.957336 0.943953 0.970720
0.957369 0.943980 0.970758
0.957679 0.944244 0.971114
0.957811 0.944350 0.971272
0.958139 0.944621 0.971657
0.958139 0.944621 0.971657
0.958152 0.944631 0.971673
0.958294 0.944734 0.971853
0.958294 0.944734 0.971853
0.958637 0.945029 0.972246
0.958794 0.945148 0.972441
0.959213 0.945528 0.972898
0.959267 0.945574 0.972960
0.960294 0.946700 0.973887
0.962181 0.949396 0.974967
0.962181 0.949396 0.974967
0.962181 0.949396 0.974967
0.962207 0.949417 0.974998
0.962207 0.949417 0.974998
0.966502 0.956064 0.976940
0.966835 0.956436 0.977234
0.966835 0.956436 0.977234
0.968933 0.960363 0.977503
0.970934 0.962769 0.979100

==> data/benchmarking/gap_griewank_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.033231 0.007000 0.059462
0.107181 0.067813 0.146549
0.159178 0.107893 0.210462
0.195697 0.129824 0.261570
0.233504 0.157079 0.309929
0.255412 0.175402 0.335422
0.291459 0.212145 0.370772
0.305212 0.226475 0.383950
0.331201 0.244485 0.417917
0.369998 0.286561 0.453434
0.392148 0.306842 0.477454
0.416331 0.330093 0.502568
0.429645 0.342309 0.516982
0.433342 0.345849 0.520836
0.456756 0.366390 0.547123
0.465154 0.372829 0.557479
0.487235 0.399025 0.575445
0.495622 0.407393 0.583852
0.501437 0.412660 0.590214
0.506316 0.417037 0.595596
0.510228 0.420341 0.600115
0.513099 0.423728 0.602469
0.518475 0.428507 0.608443
0.524964 0.434422 0.615506
0.528463 0.438392 0.618535
0.533579 0.443460 0.623698
0.541324 0.451072 0.631575
0.547026 0.456529 0.637522
0.549221 0.458614 0.639828
0.552171 0.461417 0.642926
0.553737 0.462430 0.645044
0.568949 0.481063 0.656835
0.572632 0.483764 0.661500
0.575783 0.486248 0.665318
0.578864 0.489154 0.668574
0.580038 0.490264 0.669812
0.594012 0.503457 0.684567
0.596773 0.505808 0.687739
0.599200 0.507394 0.691006
0.601521 0.509347 0.693696
0.602631 0.510437 0.694826
0.603764 0.511631 0.695897
0.607227 0.514087 0.700366
0.610572 0.517562 0.703582
0.630871 0.544249 0.717494
0.651568 0.566963 0.736173
0.653778 0.568944 0.738611
0.655902 0.570853 0.740951
0.658240 0.572895 0.743585
0.664796 0.579835 0.749757
0.673839 0.592508 0.755169
0.676376 0.594728 0.758025
0.678607 0.596448 0.760765
0.700961 0.622581 0.779341
0.702582 0.623959 0.781205
0.703618 0.624911 0.782324
0.706654 0.628144 0.785164
0.708359 0.629503 0.787214
0.710397 0.631231 0.789563
0.712634 0.633641 0.791626
0.713406 0.634332 0.792481
0.714738 0.635596 0.793880
0.716465 0.636803 0.796126
0.717244 0.637767 0.796721
0.717593 0.638066 0.797119
0.724746 0.647527 0.801964
0.725815 0.648756 0.802875
0.727384 0.650266 0.804501
0.729540 0.652085 0.806995
0.730012 0.652655 0.807368
0.730720 0.653284 0.808156
0.731727 0.654202 0.809252
0.733246 0.655677 0.810815
0.734272 0.656581 0.811963
0.736116 0.658452 0.813780

==> data/benchmarking/gap_hartmann3_ms3mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.076102 0.024614 0.127589
0.237685 0.151431 0.323939
0.329958 0.229740 0.430176
0.412226 0.310737 0.513715
0.482598 0.375345 0.589851
0.514488 0.405324 0.623652
0.547297 0.444076 0.650517
0.570621 0.473647 0.667594
0.596007 0.499135 0.692880
0.622147 0.525550 0.718744
0.641355 0.544466 0.738244
0.661493 0.564137 0.758848
0.675382 0.578713 0.772051
0.688789 0.592961 0.784618
0.698314 0.602344 0.794284
0.712504 0.619427 0.805582
0.721555 0.628880 0.814230
0.729948 0.640390 0.819507
0.741299 0.654254 0.828344
0.746225 0.660791 0.831659
0.753303 0.668210 0.838397
0.758426 0.674688 0.842164
0.761384 0.678437 0.844331
0.764307 0.682200 0.846413
0.767817 0.686428 0.849206
0.770949 0.690517 0.851381
0.772574 0.692581 0.852566
0.774611 0.695094 0.854128
0.777778 0.698640 0.856916
0.780924 0.702124 0.859724
0.781837 0.703355 0.860319
0.786821 0.707680 0.865961
0.787607 0.708764 0.866450
0.788381 0.709543 0.867219
0.790132 0.711082 0.869181
0.801644 0.725468 0.877820
0.803682 0.727853 0.879511
0.808867 0.733521 0.884213
0.812707 0.737583 0.887831
0.818489 0.743804 0.893174
0.821037 0.746918 0.895157
0.822924 0.749270 0.896578
0.824382 0.751190 0.897575
0.825719 0.752928 0.898510
0.827878 0.755354 0.900402
0.830246 0.757935 0.902556
0.831575 0.759563 0.903588
0.833639 0.761711 0.905566
0.860648 0.805195 0.916102
0.861588 0.806487 0.916689
0.863321 0.808462 0.918180
0.864450 0.809809 0.919090
0.866595 0.812069 0.921122
0.867986 0.813602 0.922370
0.871907 0.817292 0.926523
0.873623 0.818929 0.928317
0.874421 0.819830 0.929012
0.875828 0.821070 0.930587
0.876030 0.821265 0.930795
0.880369 0.827947 0.932790
0.880742 0.828402 0.933082
0.882213 0.830495 0.933932
0.883298 0.831528 0.935068
0.884079 0.832363 0.935796
0.888047 0.837094 0.939000
0.890783 0.840591 0.940976
0.891593 0.841548 0.941637
0.894229 0.844810 0.943647
0.895495 0.846177 0.944813
0.896526 0.847288 0.945764
0.900149 0.851010 0.949288
0.901926 0.852782 0.951069
0.903854 0.854532 0.953176
0.905328 0.855897 0.954759
0.907637 0.858268 0.957006
0.908640 0.859214 0.958065
0.909903 0.860335 0.959472
0.911297 0.861563 0.961031
0.913431 0.863362 0.963501
0.914753 0.864732 0.964775

==> data/benchmarking/gap_hartmann3_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.034213 0.013378 0.055048
0.082029 0.049379 0.114679
0.103531 0.060717 0.146346
0.132210 0.085458 0.178962
0.161937 0.112879 0.210994
0.175312 0.122540 0.228084
0.197653 0.136403 0.258903
0.236870 0.165565 0.308176
0.252671 0.182271 0.323071
0.264475 0.193536 0.335415
0.294981 0.215584 0.374377
0.309173 0.229603 0.388743
0.314790 0.233817 0.395762
0.320149 0.237220 0.403077
0.324538 0.240907 0.408169
0.330889 0.246266 0.415511
0.337783 0.251399 0.424166
0.354200 0.266828 0.441572
0.358394 0.270168 0.446620
0.361503 0.272480 0.450526
0.364554 0.274678 0.454431
0.367226 0.276756 0.457696
0.369023 0.277995 0.460051
0.371414 0.280260 0.462569
0.372610 0.281186 0.464034
0.406527 0.313130 0.499925
0.413538 0.322092 0.504983
0.414917 0.323060 0.506774
0.418062 0.325711 0.510414
0.419614 0.326867 0.512362
0.422601 0.329782 0.515421
0.436392 0.347625 0.525159
0.439152 0.350427 0.527877
0.442177 0.353034 0.531320
0.444215 0.354918 0.533513
0.445788 0.356197 0.535380
0.447689 0.357947 0.537430
0.449081 0.359098 0.539064
0.450871 0.360314 0.541427
0.454019 0.363721 0.544317
0.455309 0.364851 0.545767
0.456459 0.365768 0.547149
0.457429 0.366780 0.548078
0.458319 0.367557 0.549082
0.459740 0.369185 0.550295
0.460559 0.369876 0.551242
0.462314 0.371334 0.553294
0.463499 0.372273 0.554726
0.465511 0.373837 0.557186
0.480304 0.388202 0.572406
0.486453 0.395008 0.577899
0.488231 0.396290 0.580173
0.490346 0.398342 0.582350
0.492274 0.400114 0.584434
0.493429 0.401033 0.585825
0.494546 0.402009 0.587083
0.511837 0.420970 0.602704
0.512745 0.421749 0.603740
0.514978 0.423806 0.606151
0.516278 0.424835 0.607720
0.517323 0.425695 0.608950
0.520908 0.429590 0.612226
0.522287 0.431015 0.613559
0.548392 0.455790 0.640995
0.549769 0.457040 0.642498
0.573509 0.479490 0.667528
0.575373 0.480958 0.669788
0.576489 0.481937 0.671042
0.578235 0.483294 0.673175
0.579066 0.484053 0.674078
0.586583 0.493454 0.679711
0.587668 0.494369 0.680968
0.588672 0.495236 0.682108
0.597569 0.506486 0.688652
0.598951 0.507783 0.690119
0.600321 0.509125 0.691517
0.601582 0.510327 0.692836
0.602705 0.511396 0.694015
0.606741 0.516098 0.697385
0.607704 0.517009 0.698398

==> data/benchmarking/gap_hartmann6_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.042504 0.006214 0.078794
0.075812 0.017537 0.134088
0.145996 0.074028 0.217965
0.205427 0.118362 0.292492
0.260364 0.172266 0.348461
0.271907 0.182951 0.360864
0.336203 0.238573 0.433834
0.369523 0.270163 0.468883
0.412120 0.311532 0.512708
0.444808 0.339217 0.550398
0.478122 0.375809 0.580435
0.511621 0.413050 0.610192
0.559863 0.461993 0.657733
0.573448 0.473682 0.673213
0.593579 0.490759 0.696399
0.609333 0.503643 0.715023
0.624530 0.516874 0.732186
0.637487 0.528525 0.746448
0.647360 0.539012 0.755708
0.667548 0.563095 0.772001
0.704274 0.603411 0.805137
0.731879 0.637436 0.826322
0.751432 0.662001 0.840864
0.765009 0.675845 0.854173
0.770341 0.680413 0.860269
0.778747 0.688108 0.869386
0.783742 0.692589 0.874896
0.795533 0.703989 0.887077
0.797325 0.705545 0.889105
0.802864 0.712035 0.893693
0.837994 0.759343 0.916644
0.848405 0.773060 0.923751
0.858766 0.785862 0.931669
0.864494 0.792489 0.936500
0.866428 0.794289 0.938567
0.869725 0.798416 0.941034
0.874790 0.804920 0.944660
0.879662 0.809958 0.949365
0.882847 0.813590 0.952104
0.884326 0.815233 0.953419
0.895765 0.828841 0.962690
0.903208 0.839383 0.967032
0.909071 0.846412 0.971729
0.913294 0.850657 0.975931
0.915991 0.853272 0.978710
0.917700 0.855070 0.980330
0.919285 0.856993 0.981578
0.921224 0.859197 0.983252
0.923213 0.861270 0.985156
0.924914 0.862931 0.986898
0.927218 0.865575 0.988862
0.927982 0.866343 0.989621
0.928504 0.867058 0.989950
0.931370 0.871154 0.991587
0.932286 0.872240 0.992332
0.933065 0.872976 0.993153
0.934909 0.876381 0.993437
0.935525 0.877282 0.993767
0.936024 0.877758 0.994291
0.937852 0.882079 0.993625
0.938363 0.882621 0.994105
0.940355 0.885399 0.995310
0.940589 0.885631 0.995548
0.940636 0.885673 0.995600
0.941521 0.887234 0.995808
0.941631 0.887367 0.995895
0.941692 0.887420 0.995965
0.942145 0.887903 0.996388
0.942555 0.888799 0.996312
0.943343 0.890343 0.996343
0.948022 0.900003 0.996040
0.949131 0.902145 0.996117
0.949448 0.902779 0.996118
0.950669 0.905145 0.996193
0.950915 0.905701 0.996128
0.953813 0.910924 0.996703
0.953839 0.910946 0.996733
0.953844 0.910950 0.996738
0.953874 0.910975 0.996773
0.956176 0.914621 0.997732
0.956184 0.914627 0.997741
0.956719 0.915288 0.998149
0.956962 0.915499 0.998425
0.956995 0.915529 0.998461
0.956995 0.915529 0.998461
0.957021 0.915566 0.998476
0.957035 0.915578 0.998492
0.957094 0.915629 0.998560
0.957192 0.915766 0.998617
0.957219 0.915800 0.998638
0.959994 0.919644 1.000000
0.960886 0.920678 1.000000
0.961345 0.921191 1.000000
0.961355 0.921202 1.000000
0.961377 0.921225 1.000000

==> data/benchmarking/gap_hartmann6_r4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.048869 0.009634 0.088104
0.115824 0.056894 0.174754
0.146084 0.077465 0.214702
0.194485 0.115296 0.273675
0.230451 0.146443 0.314458
0.291993 0.198370 0.385615
0.310824 0.215864 0.405785
0.327097 0.229737 0.424458
0.382026 0.275445 0.488607
0.396383 0.291006 0.501759
0.428022 0.323544 0.532499
0.445518 0.341265 0.549771
0.468590 0.363502 0.573678
0.494754 0.387208 0.602299
0.509281 0.402623 0.615938
0.537815 0.434467 0.641162
0.545069 0.440934 0.649204
0.560160 0.452482 0.667839
0.568905 0.463805 0.674006
0.578696 0.474702 0.682689
0.606752 0.515418 0.698087
0.620663 0.531117 0.710209
0.641761 0.556553 0.726970
0.655659 0.571108 0.740210
0.677705 0.596786 0.758625
0.702907 0.627096 0.778718
0.707297 0.632125 0.782469
0.715810 0.639394 0.792226
0.726693 0.653097 0.800288
0.732049 0.660599 0.803499
0.741951 0.668960 0.814942
0.748218 0.674634 0.821801
0.751743 0.679058 0.824429
0.754842 0.682104 0.827580
0.757296 0.684589 0.830003
0.758829 0.686431 0.831227
0.761350 0.689557 0.833143
0.765519 0.694436 0.836601
0.773601 0.702531 0.844671
0.775539 0.704544 0.846533
0.776303 0.705387 0.847220
0.784391 0.714143 0.854640
0.797255 0.727273 0.867238
0.815567 0.753163 0.877970
0.822253 0.760214 0.884292
0.824930 0.763060 0.886800
0.831919 0.769973 0.893865
0.843436 0.790575 0.896296
0.843436 0.790575 0.896296
0.843436 0.790575 0.896296
0.843457 0.790603 0.896311
0.844119 0.791246 0.896992
0.844119 0.791246 0.896992
0.844724 0.791802 0.897645
0.844877 0.791944 0.897810
0.845925 0.792862 0.898988
0.848303 0.794842 0.901764
0.850049 0.796316 0.903781
0.856328 0.803617 0.909038
0.859041 0.805844 0.912237
0.860926 0.807325 0.914528
0.871651 0.822987 0.920315
0.876370 0.829976 0.922764
0.877398 0.831318 0.923478
0.877398 0.831318 0.923478
0.878372 0.832259 0.924485
0.880610 0.836844 0.924376
0.880644 0.836890 0.924398
0.881129 0.837485 0.924773
0.881178 0.837551 0.924805
0.881178 0.837551 0.924805
0.884784 0.841286 0.928283
0.885211 0.841685 0.928737
0.887014 0.843540 0.930487
0.889151 0.846123 0.932179
0.889151 0.846123 0.932179
0.889385 0.846338 0.932431
0.893513 0.850513 0.936513
0.894195 0.851862 0.936528
0.896404 0.854121 0.938686
0.898167 0.855690 0.940643
0.909216 0.877511 0.940920
0.913234 0.882794 0.943674
0.914888 0.885779 0.943997
0.915397 0.886134 0.944660
0.917425 0.890352 0.944497
0.917777 0.890932 0.944622
0.918163 0.891258 0.945069
0.919279 0.892977 0.945581
0.922409 0.897144 0.947674
0.923495 0.898159 0.948830
0.925435 0.899921 0.950949
0.928596 0.903545 0.953648
0.931630 0.909416 0.953844
0.943064 0.919654 0.966474

==> data/benchmarking/gap_himmelblau_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.163137 0.043244 0.283031
0.276106 0.151102 0.401109
0.414798 0.284364 0.545232
0.506136 0.380594 0.631678
0.562553 0.444420 0.680687
0.598955 0.479919 0.717991
0.663243 0.552443 0.774042
0.733071 0.628175 0.837967
0.751724 0.647493 0.855955
0.822214 0.733026 0.911401
0.848258 0.761930 0.934586
0.875781 0.807463 0.944099
0.882587 0.815739 0.949435
0.888575 0.822564 0.954585
0.893530 0.827847 0.959213
0.897005 0.831789 0.962222
0.909015 0.847768 0.970262
0.920486 0.869311 0.971662
0.924104 0.874377 0.973831
0.927168 0.878379 0.975957
0.930631 0.882483 0.978778
0.933175 0.885421 0.980930
0.938651 0.895787 0.981516
0.943999 0.904838 0.983159
0.947860 0.910231 0.985490
0.950540 0.914279 0.986801
0.952636 0.917558 0.987713
0.954269 0.920239 0.988299
0.955607 0.922345 0.988868
0.957113 0.924532 0.989695
0.959798 0.927998 0.991598
0.961644 0.930502 0.992786
0.962572 0.932088 0.993056
0.963270 0.933491 0.993050
0.963838 0.934666 0.993010
0.964388 0.935804 0.992973
0.964899 0.936850 0.992948
0.965555 0.938027 0.993084
0.967106 0.940012 0.994201
0.967948 0.941308 0.994589

==> data/benchmarking/gap_himmelblau_r4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.119477 0.035702 0.203252
0.148969 0.053898 0.244040
0.242692 0.134641 0.350744
0.350121 0.224964 0.475279
0.395884 0.269995 0.521773
0.473030 0.338603 0.607457
0.515660 0.379691 0.651629
0.540542 0.406869 0.674214
0.581061 0.454939 0.707182
0.651203 0.527625 0.774780
0.655534 0.531414 0.779654
0.728168 0.617953 0.838382
0.797658 0.712759 0.882556
0.830635 0.749959 0.911312
0.842408 0.762090 0.922726
0.859458 0.780790 0.938125
0.863163 0.784050 0.942277
0.869689 0.790398 0.948981
0.880411 0.800957 0.959866
0.927719 0.895229 0.960208
0.932109 0.901494 0.962724
0.941678 0.917847 0.965508
0.943368 0.921121 0.965616
0.949551 0.931673 0.967429
0.951761 0.935394 0.968127
0.953805 0.937794 0.969816
0.954865 0.939063 0.970668
0.955697 0.940087 0.971307
0.956686 0.941079 0.972292
0.963411 0.950623 0.976199
0.968056 0.955797 0.980315
0.968647 0.956462 0.980832
0.969410 0.957162 0.981658
0.970190 0.957952 0.982428
0.970287 0.958065 0.982510
0.973245 0.961845 0.984645
0.973964 0.962690 0.985237
0.975280 0.963955 0.986606
0.976184 0.964762 0.987606
0.979638 0.968495 0.990782

==> data/benchmarking/gap_lda_ms4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.148621 0.045390 0.251852
0.258105 0.142556 0.373654
0.354322 0.214915 0.493729
0.439487 0.301931 0.577042
0.501201 0.378010 0.624392
0.614808 0.503695 0.725922
0.655922 0.551476 0.760369
0.715383 0.622688 0.808078
0.739630 0.642737 0.836523
0.746728 0.648546 0.844911
0.784860 0.694632 0.875089
0.797307 0.716023 0.878591
0.811562 0.733562 0.889562
0.820508 0.745245 0.895772
0.863025 0.820661 0.905389
0.864573 0.821936 0.907209
0.875867 0.836168 0.915567
0.881195 0.841293 0.921097
0.894683 0.859922 0.929444
0.900592 0.865763 0.935421

==> data/benchmarking/gap_lda_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.092581 0.015850 0.169312
0.188311 0.085418 0.291205
0.256466 0.144835 0.368098
0.369047 0.241518 0.496576
0.401450 0.276996 0.525904
0.435027 0.310862 0.559192
0.484248 0.358109 0.610387
0.500793 0.377030 0.624556
0.552626 0.427707 0.677544
0.590622 0.470531 0.710712
0.621601 0.505143 0.738059
0.637815 0.521245 0.754384
0.668421 0.563043 0.773799
0.695704 0.599867 0.791541
0.703660 0.606589 0.800731
0.725651 0.640670 0.810631
0.730431 0.644240 0.816622
0.737500 0.650601 0.824398
0.747940 0.661825 0.834054
0.752446 0.665697 0.839196

==> data/benchmarking/gap_levy2_ms2mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.205954 0.082869 0.329039
0.308125 0.181741 0.434509
0.349052 0.217447 0.480657
0.404968 0.262342 0.547595
0.440010 0.298131 0.581888
0.502414 0.373255 0.631573
0.587314 0.455404 0.719224
0.595785 0.464068 0.727502
0.621755 0.494106 0.749405
0.621755 0.494106 0.749405
0.634903 0.504228 0.765578
0.676680 0.552858 0.800501
0.754219 0.648105 0.860333
0.763496 0.656728 0.870264
0.787401 0.686576 0.888226
0.826236 0.739821 0.912650
0.834373 0.748362 0.920384
0.834373 0.748362 0.920384
0.836248 0.750837 0.921659
0.847884 0.763440 0.932328
0.867445 0.785284 0.949605
0.884083 0.806082 0.962084
0.885455 0.807239 0.963670
0.906128 0.837876 0.974380
0.906128 0.837876 0.974380
0.907854 0.839479 0.976229
0.910276 0.841655 0.978897
0.912114 0.843337 0.980892
0.913423 0.844521 0.982325
0.918426 0.849173 0.987679
0.918426 0.849173 0.987679
0.920875 0.851358 0.990391
0.928347 0.859110 0.997585
0.934053 0.865242 1.000000
0.940829 0.872339 1.000000

==> data/benchmarking/gap_levy2_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.133434 0.042273 0.224595
0.276325 0.157820 0.394830
0.342589 0.219472 0.465706
0.404668 0.276788 0.532548
0.501229 0.383437 0.619022
0.552937 0.435039 0.670835
0.582853 0.470931 0.694775
0.620122 0.512328 0.727916
0.633758 0.524333 0.743182
0.647129 0.543267 0.750991
0.674196 0.570236 0.778156
0.695815 0.591559 0.800070
0.725986 0.627758 0.824214
0.730898 0.632654 0.829143
0.737612 0.638729 0.836496
0.749413 0.648216 0.850610
0.764305 0.666125 0.862485
0.774376 0.676446 0.872306
0.778140 0.680193 0.876087
0.797023 0.701826 0.892221
0.801445 0.705805 0.897084
0.803263 0.707643 0.898884
0.806732 0.710612 0.902852
0.808087 0.711617 0.904558
0.811720 0.714796 0.908644
0.817406 0.719762 0.915049
0.842231 0.747716 0.936747
0.846563 0.751615 0.941510
0.881017 0.804632 0.957401
0.890455 0.813971 0.966940
0.895325 0.819297 0.971354
0.900471 0.825686 0.975256
0.911074 0.839714 0.982433
0.912967 0.841541 0.984393
0.913916 0.842402 0.985430

==> data/benchmarking/gap_levy4_ms2mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.026338 0.000000 0.067041
0.128490 0.051684 0.205296
0.159274 0.078440 0.240108
0.213006 0.112638 0.313373
0.242793 0.131678 0.353908
0.277555 0.164755 0.390355
0.297771 0.184810 0.410731
0.321267 0.208191 0.434343
0.324951 0.210164 0.439737
0.358041 0.243864 0.472218
0.377289 0.256480 0.498098
0.421585 0.304141 0.539030
0.435474 0.314053 0.556895
0.445336 0.322950 0.567722
0.486933 0.364340 0.609525
0.500838 0.375389 0.626287
0.507745 0.380945 0.634545
0.509556 0.382115 0.636998
0.518119 0.391027 0.645211
0.553956 0.433085 0.674827
0.575969 0.461179 0.690758
0.624264 0.514624 0.733904
0.638582 0.527463 0.749701
0.652045 0.539495 0.764596
0.653112 0.540209 0.766015
0.661446 0.548619 0.774273
0.661446 0.548619 0.774273
0.661446 0.548619 0.774273
0.663511 0.550196 0.776827
0.674165 0.558957 0.789374
0.735559 0.636455 0.834663
0.738134 0.638417 0.837850
0.752289 0.651536 0.853042
0.752289 0.651536 0.853042
0.752289 0.651536 0.853042
0.754004 0.652809 0.855199
0.756395 0.654818 0.857972
0.756395 0.654818 0.857972
0.759790 0.657645 0.861934
0.761520 0.659335 0.863705
0.788607 0.688668 0.888547
0.823797 0.739914 0.907679
0.841558 0.775563 0.907553
0.845239 0.778533 0.911945
0.846135 0.779379 0.912891
0.846135 0.779379 0.912891
0.853626 0.789504 0.917748
0.857163 0.792467 0.921858
0.865347 0.802630 0.928064
0.865347 0.802630 0.928064
0.865347 0.802630 0.928064
0.865347 0.802630 0.928064
0.866137 0.803284 0.928990
0.870156 0.807409 0.932903
0.870156 0.807409 0.932903
0.870156 0.807409 0.932903
0.871399 0.808793 0.934004
0.871399 0.808793 0.934004
0.874375 0.815366 0.933385
0.874608 0.815604 0.933612
0.874608 0.815604 0.933612
0.877606 0.821065 0.934146
0.877606 0.821065 0.934146
0.877606 0.821065 0.934146
0.877606 0.821065 0.934146
0.881365 0.825970 0.936760
0.882982 0.827478 0.938486
0.884196 0.828566 0.939827
0.884196 0.828566 0.939827
0.894749 0.842383 0.947115
0.894995 0.842633 0.947357
0.894995 0.842633 0.947357
0.895701 0.843236 0.948166
0.896181 0.843684 0.948678
0.899660 0.846749 0.952571
0.901428 0.848746 0.954110
0.903042 0.850067 0.956017
0.903042 0.850067 0.956017
0.909611 0.867620 0.951603
0.920152 0.892835 0.947469
0.920152 0.892835 0.947469
0.920152 0.892835 0.947469
0.921150 0.894101 0.948199
0.922727 0.895727 0.949726
0.922727 0.895727 0.949726
0.922727 0.895727 0.949726
0.922727 0.895727 0.949726
0.922727 0.895727 0.949726
0.924024 0.896950 0.951099
0.927429 0.902146 0.952712
0.927429 0.902146 0.952712
0.931095 0.905805 0.956385
0.933516 0.907911 0.959122
0.939346 0.919799 0.958892
0.939346 0.919799 0.958892
0.939734 0.920109 0.959360
0.939734 0.920109 0.959360
0.943597 0.924590 0.962605
0.947647 0.930700 0.964594
0.951346 0.935470 0.967222

==> data/benchmarking/gap_levy4_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.025963 0.000000 0.063241
0.143818 0.044128 0.243508
0.225704 0.109439 0.341970
0.325946 0.188931 0.462961
0.367482 0.228287 0.506677
0.372864 0.231739 0.513990
0.402588 0.256922 0.548255
0.412769 0.266380 0.559157
0.446372 0.304706 0.588037
0.467986 0.330555 0.605416
0.573624 0.443629 0.703619
0.598260 0.476064 0.720455
0.600726 0.478442 0.723010
0.629124 0.502670 0.755577
0.633303 0.506116 0.760490
0.639139 0.510468 0.767810
0.641158 0.511991 0.770325
0.660442 0.531445 0.789440
0.662064 0.532665 0.791463
0.662758 0.533138 0.792378
0.785206 0.699540 0.870873
0.785206 0.699540 0.870873
0.806004 0.724371 0.887637
0.806366 0.724673 0.888058
0.812341 0.730892 0.893791
0.818097 0.740166 0.896029
0.819434 0.741249 0.897620
0.820227 0.741886 0.898567
0.820227 0.741886 0.898567
0.820227 0.741886 0.898567
0.832228 0.755727 0.908728
0.857871 0.801217 0.914524
0.867214 0.811466 0.922963
0.870185 0.814147 0.926224
0.870219 0.814178 0.926260
0.882489 0.840835 0.924143
0.885806 0.843834 0.927777
0.886115 0.844119 0.928112
0.892407 0.851404 0.933410
0.895633 0.856398 0.934867
0.900362 0.865634 0.935090
0.903966 0.869039 0.938893
0.906476 0.873925 0.939026
0.908719 0.875770 0.941668
0.910295 0.877871 0.942719
0.914915 0.882873 0.946958
0.924402 0.894619 0.954184
0.924402 0.894619 0.954184
0.924402 0.894619 0.954184
0.924402 0.894619 0.954184
0.926513 0.897092 0.955933
0.930243 0.901558 0.958927
0.930745 0.901964 0.959525
0.930745 0.901964 0.959525
0.934651 0.910090 0.959213
0.935333 0.910615 0.960051
0.940275 0.919492 0.961058
0.940275 0.919492 0.961058
0.941907 0.921004 0.962810
0.944325 0.923483 0.965168
0.944325 0.923483 0.965168
0.944883 0.924154 0.965611
0.945757 0.925954 0.965559
0.945757 0.925954 0.965559
0.948013 0.929989 0.966036
0.948013 0.929989 0.966036
0.948288 0.930384 0.966193
0.948288 0.930384 0.966193
0.948718 0.930749 0.966687
0.951588 0.933258 0.969917
0.951588 0.933258 0.969917
0.952320 0.934237 0.970403
0.953953 0.936681 0.971225
0.953953 0.936681 0.971225
0.954118 0.936826 0.971411
0.954265 0.937039 0.971490
0.956773 0.939476 0.974069
0.958175 0.941001 0.975349
0.958175 0.941001 0.975349
0.959857 0.942933 0.976780
0.959857 0.942933 0.976780
0.959857 0.942933 0.976780
0.960657 0.943736 0.977579
0.960657 0.943736 0.977579
0.961128 0.944116 0.978139
0.961128 0.944116 0.978139
0.961514 0.944430 0.978597
0.962306 0.945180 0.979431
0.962548 0.945378 0.979718
0.964796 0.947821 0.981770
0.967126 0.950505 0.983748
0.967261 0.950617 0.983905
0.967261 0.950617 0.983905
0.967261 0.950617 0.983905
0.967261 0.950617 0.983905
0.967261 0.950617 0.983905
0.967261 0.950617 0.983905
0.967261 0.950617 0.983905
0.968014 0.951545 0.984483
0.968014 0.951545 0.984483

==> data/benchmarking/gap_levy6_ms2mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.046331 0.001316 0.091346
0.094926 0.026896 0.162955
0.124230 0.050367 0.198093
0.163385 0.084428 0.242341
0.202653 0.117365 0.287941
0.254944 0.160381 0.349508
0.282949 0.179964 0.385934
0.322180 0.215519 0.428842
0.339080 0.228721 0.449438
0.360565 0.251514 0.469616
0.385818 0.278175 0.493460
0.386324 0.278803 0.493844
0.391430 0.284769 0.498091
0.404349 0.296063 0.512635
0.420239 0.306657 0.533822
0.431694 0.320310 0.543079
0.431694 0.320310 0.543079
0.450682 0.343075 0.558290
0.450682 0.343075 0.558290
0.466576 0.365460 0.567691
0.536047 0.441204 0.630891
0.562700 0.465339 0.660062
0.591137 0.499540 0.682735
0.617054 0.527662 0.706446
0.643321 0.563030 0.723611
0.643321 0.563030 0.723611
0.657672 0.578759 0.736584
0.663335 0.582829 0.743841
0.691928 0.616118 0.767739
0.701885 0.629948 0.773822
0.766742 0.700946 0.832539
0.807404 0.755071 0.859738
0.814353 0.763360 0.865345
0.816092 0.765227 0.866957
0.826035 0.775517 0.876553
0.828982 0.777656 0.880308
0.828982 0.777656 0.880308
0.831236 0.779181 0.883290
0.834288 0.782134 0.886443
0.835198 0.782732 0.887663
0.850907 0.798072 0.903743
0.863588 0.811546 0.915630
0.863769 0.811686 0.915852
0.865166 0.812952 0.917380
0.872895 0.824056 0.921735
0.877981 0.830083 0.925879
0.879207 0.831051 0.927363
0.885791 0.838779 0.932803
0.886003 0.838947 0.933060
0.886810 0.839548 0.934073
0.896950 0.852029 0.941872
0.897024 0.852101 0.941946
0.904471 0.860720 0.948222
0.909266 0.870542 0.947989
0.910435 0.872201 0.948669
0.912402 0.873918 0.950886
0.913598 0.874971 0.952226
0.917026 0.879419 0.954632
0.924363 0.899128 0.949597
0.924363 0.899128 0.949597
0.924680 0.899392 0.949968
0.936534 0.919011 0.954057
0.937707 0.920695 0.954719
0.938550 0.921894 0.955207
0.938811 0.922227 0.955395
0.939140 0.922604 0.955676
0.939140 0.922604 0.955676
0.939140 0.922604 0.955676
0.939296 0.922713 0.955878
0.939649 0.923169 0.956129
0.943059 0.928132 0.957986
0.944567 0.929695 0.959438
0.944567 0.929695 0.959438
0.944567 0.929695 0.959438
0.946136 0.931135 0.961138
0.946228 0.931227 0.961228
0.946896 0.931754 0.962038
0.949891 0.935115 0.964668
0.949980 0.935182 0.964778
0.951371 0.936433 0.966308
0.951371 0.936433 0.966308
0.951371 0.936433 0.966308
0.951371 0.936433 0.966308
0.951494 0.936520 0.966467
0.954076 0.939040 0.969112
0.956065 0.942566 0.969565
0.956065 0.942566 0.969565
0.957399 0.944308 0.970490
0.957399 0.944308 0.970490
0.957811 0.944620 0.971002
0.957953 0.944774 0.971133
0.958110 0.944935 0.971284
0.958174 0.945003 0.971345
0.960228 0.947446 0.973010
0.960228 0.947446 0.973010
0.961232 0.948320 0.974145
0.961536 0.948588 0.974483
0.961922 0.948872 0.974972
0.961922 0.948872 0.974972
0.964232 0.952184 0.976280

==> data/benchmarking/gap_levy6_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.000000 0.000000 0.000000
0.085184 0.022248 0.148119
0.179319 0.079269 0.279369
0.285806 0.159253 0.412359
0.390589 0.253332 0.527845
0.404808 0.264702 0.544913
0.430306 0.286687 0.573924
0.467272 0.329941 0.604603
0.494817 0.361199 0.628434
0.513030 0.383978 0.642081
0.547232 0.421610 0.672853
0.581545 0.463480 0.699611
0.584625 0.465301 0.703950
0.584868 0.465443 0.704293
0.594473 0.473048 0.715897
0.598181 0.479120 0.717242
0.632542 0.518874 0.746211
0.634664 0.520799 0.748530
0.634664 0.520799 0.748530
0.634664 0.520799 0.748530
0.701514 0.613228 0.789801
0.730975 0.646512 0.815439
0.772021 0.699627 0.844415
0.777323 0.703866 0.850779
0.788160 0.717853 0.858466
0.790016 0.719222 0.860810
0.799035 0.731544 0.866525
0.799730 0.732013 0.867448
0.799963 0.732166 0.867761
0.799963 0.732166 0.867761
0.826617 0.771664 0.881570
0.827842 0.772533 0.883151
0.830346 0.774246 0.886446
0.842746 0.794916 0.890576
0.851926 0.808909 0.894942
0.858900 0.818974 0.898825
0.860022 0.819788 0.900256
0.863381 0.822676 0.904085
0.864634 0.823582 0.905685
0.865146 0.824122 0.906169
0.882927 0.845540 0.920314
0.898396 0.862927 0.933864
0.908009 0.878665 0.937352
0.909198 0.880156 0.938241
0.910016 0.880807 0.939226
0.912310 0.883292 0.941327
0.913682 0.884536 0.942828
0.914933 0.885447 0.944419
0.914933 0.885447 0.944419
0.916514 0.886900 0.946129
0.919354 0.890665 0.948044
0.929146 0.904613 0.953679
0.929880 0.905255 0.954505
0.931132 0.906243 0.956022
0.932210 0.907168 0.957252
0.932724 0.907582 0.957866
0.933798 0.908865 0.958731
0.934199 0.909172 0.959225
0.934800 0.909726 0.959875
0.934800 0.909726 0.959875
0.935833 0.910575 0.961090
0.937000 0.911520 0.962481
0.937000 0.911520 0.962481
0.937411 0.911860 0.962961
0.937411 0.911860 0.962961
0.937411 0.911860 0.962961
0.938069 0.912389 0.963748
0.938138 0.912453 0.963824
0.939110 0.913563 0.964658
0.939525 0.913970 0.965081
0.939525 0.913970 0.965081
0.939525 0.913970 0.965081
0.939525 0.913970 0.965081
0.940928 0.915814 0.966042
0.942030 0.916786 0.967274
0.942114 0.916855 0.967374
0.942746 0.917538 0.967954
0.942746 0.917538 0.967954
0.942746 0.917538 0.967954
0.942746 0.917538 0.967954
0.942991 0.917770 0.968212
0.942991 0.917770 0.968212
0.944410 0.920951 0.967869
0.949056 0.929131 0.968980
0.949056 0.929131 0.968980
0.949056 0.929131 0.968980
0.949228 0.929284 0.969172
0.949228 0.929284 0.969172
0.950070 0.929947 0.970192
0.950189 0.930055 0.970323
0.950615 0.930522 0.970708
0.951686 0.931470 0.971902
0.952386 0.932459 0.972313
0.952915 0.933065 0.972765
0.953155 0.933262 0.973048
0.953298 0.933388 0.973209
0.953687 0.933734 0.973641
0.953687 0.933734 0.973641
0.953978 0.933958 0.973999
0.953978 0.933958 0.973999

==> data/benchmarking/gap_logreg_ms3mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.122954 0.031141 0.214768
0.211388 0.106298 0.316478
0.375702 0.246784 0.504621
0.421680 0.288674 0.554686
0.448870 0.317205 0.580534
0.503718 0.367626 0.639810
0.505696 0.369231 0.642162
0.548957 0.409068 0.688846
0.610598 0.473394 0.747802
0.639533 0.509237 0.769828
0.665961 0.543645 0.788277
0.679554 0.559645 0.799464
0.684984 0.563969 0.806000
0.733020 0.622530 0.843510
0.741812 0.630954 0.852670
0.789751 0.686784 0.892717
0.793468 0.690035 0.896901
0.797648 0.695441 0.899855
0.813351 0.719054 0.907647
0.825621 0.735143 0.916098
0.843553 0.757915 0.929191
0.852113 0.771018 0.933207
0.853374 0.772183 0.934565
0.857714 0.776771 0.938657
0.857751 0.776799 0.938704

==> data/benchmarking/gap_logreg_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.068738 0.000000 0.143376
0.104003 0.016866 0.191139
0.147080 0.048568 0.245592
0.169749 0.067335 0.272163
0.205208 0.095757 0.314658
0.215926 0.108360 0.323492
0.259862 0.143273 0.376451
0.267670 0.149830 0.385510
0.267670 0.149830 0.385510
0.294183 0.172611 0.415755
0.318237 0.191755 0.444719
0.337982 0.208359 0.467605
0.344261 0.211975 0.476547
0.344328 0.212008 0.476648
0.346816 0.213090 0.480542
0.369383 0.236125 0.502641
0.393433 0.254358 0.532508
0.393570 0.254550 0.532590
0.405741 0.267075 0.544408
0.429703 0.296573 0.562834
0.454685 0.320137 0.589233
0.454685 0.320137 0.589233
0.454685 0.320137 0.589233
0.457718 0.321899 0.593536
0.464165 0.329876 0.598453

==> data/benchmarking/gap_nnboston_ms4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.000000 0.000000 0.000000
0.016692 0.000000 0.044995
0.023164 0.000000 0.054741
0.035484 0.001088 0.069879
0.053687 0.004425 0.102950
0.085107 0.027120 0.143093
0.085516 0.027554 0.143478
0.095799 0.032093 0.159505
0.127169 0.056090 0.198248
0.138508 0.067750 0.209266
0.146249 0.073405 0.219092
0.157941 0.084560 0.231321
0.157941 0.084560 0.231321
0.157945 0.084566 0.231325
0.170350 0.096438 0.244261
0.178503 0.105425 0.251580
0.194353 0.117839 0.270867
0.197274 0.121669 0.272879
0.197567 0.122040 0.273094
0.197567 0.122040 0.273094
0.202543 0.127559 0.277527
0.204448 0.130108 0.278788
0.209101 0.136008 0.282193
0.209137 0.136033 0.282241
0.211956 0.138859 0.285052
0.211956 0.138859 0.285052
0.211956 0.138859 0.285052
0.221830 0.151066 0.292594
0.222752 0.152197 0.293307
0.223218 0.152815 0.293622
0.223218 0.152815 0.293622
0.223535 0.153098 0.293972
0.228836 0.156149 0.301523
0.235096 0.163400 0.306792
0.235096 0.163400 0.306792
0.236339 0.164936 0.307743
0.257904 0.188201 0.327607
0.271962 0.200931 0.342994
0.278714 0.206484 0.350944
0.289096 0.218289 0.359903
0.290350 0.220078 0.360623
0.290350 0.220078 0.360623
0.298169 0.224490 0.371849
0.315047 0.243354 0.386740
0.319793 0.246895 0.392692
0.319793 0.246895 0.392692
0.319954 0.247080 0.392828
0.336392 0.266224 0.406561
0.336394 0.266227 0.406562
0.336394 0.266227 0.406562
0.336394 0.266227 0.406562
0.336394 0.266227 0.406562
0.339043 0.267584 0.410502
0.346336 0.274355 0.418316
0.346756 0.275003 0.418510
0.347218 0.275516 0.418921
0.347219 0.275517 0.418921
0.351114 0.279602 0.422626
0.351114 0.279602 0.422626
0.351115 0.279604 0.422627
0.351115 0.279604 0.422627
0.351205 0.279756 0.422653
0.351205 0.279756 0.422653
0.363208 0.289001 0.437414
0.366030 0.293155 0.438904
0.366030 0.293155 0.438904
0.366279 0.293463 0.439095
0.366279 0.293463 0.439095
0.366279 0.293463 0.439095
0.366279 0.293463 0.439095
0.375759 0.301639 0.449879
0.385266 0.315873 0.454660
0.385266 0.315873 0.454660
0.385266 0.315873 0.454660
0.385266 0.315873 0.454660
0.386708 0.317602 0.455814
0.386708 0.317602 0.455814
0.386708 0.317602 0.455814
0.389492 0.319933 0.459052
0.389492 0.319933 0.459052
0.389492 0.319933 0.459052
0.391915 0.322163 0.461668
0.396288 0.328131 0.464444
0.396288 0.328131 0.464444
0.396288 0.328131 0.464444
0.396288 0.328131 0.464444
0.417350 0.356880 0.477820
0.420780 0.359520 0.482039
0.420780 0.359520 0.482039
0.420780 0.359520 0.482039
0.420780 0.359520 0.482039
0.428849 0.365928 0.491771
0.428849 0.365928 0.491771
0.429515 0.366849 0.492181
0.434957 0.373287 0.496627
0.434957 0.373287 0.496627
0.434957 0.373287 0.496627
0.434957 0.373287 0.496627
0.435853 0.373889 0.497818
0.435853 0.373889 0.497818

==> data/benchmarking/gap_nnboston_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.000000 0.000000 0.000000
0.002121 0.000000 0.006460
0.016473 0.000000 0.040157
0.018677 0.000000 0.042568
0.035218 0.000000 0.075542
0.035220 0.000000 0.075546
0.036111 0.000000 0.076418
0.036460 0.000000 0.076729
0.036784 0.000000 0.077016
0.036785 0.000000 0.077018
0.059359 0.000108 0.118610
0.059359 0.000108 0.118610
0.059844 0.000655 0.119033
0.059845 0.000657 0.119034
0.059845 0.000657 0.119034
0.059845 0.000657 0.119034
0.060116 0.000954 0.119277
0.060891 0.001822 0.119960
0.072846 0.012210 0.133482
0.109683 0.036219 0.183147
0.109683 0.036219 0.183147
0.109892 0.036236 0.183547
0.109892 0.036236 0.183547
0.117869 0.044124 0.191615
0.126858 0.048029 0.205688
0.126858 0.048029 0.205688
0.126858 0.048029 0.205688
0.126864 0.048033 0.205696
0.126883 0.048037 0.205728
0.126883 0.048037 0.205728
0.126883 0.048037 0.205728
0.145510 0.065465 0.225555
0.145510 0.065465 0.225555
0.145531 0.065487 0.225575
0.149591 0.066605 0.232578
0.150084 0.067210 0.232959
0.150085 0.067210 0.232960
0.150155 0.067297 0.233014
0.152593 0.067781 0.237406
0.152593 0.067781 0.237406
0.158344 0.069852 0.246836
0.176670 0.085026 0.268314
0.176670 0.085026 0.268314
0.181053 0.090120 0.271985
0.191147 0.100771 0.281523
0.191147 0.100771 0.281523
0.191583 0.101125 0.282041
0.191583 0.101125 0.282041
0.191583 0.101125 0.282041
0.191583 0.101125 0.282041
0.191583 0.101125 0.282041
0.196635 0.107135 0.286135
0.196635 0.107135 0.286135
0.196635 0.107135 0.286135
0.196635 0.107135 0.286135
0.196663 0.107160 0.286165
0.196663 0.107160 0.286165
0.196769 0.107259 0.286279
0.209302 0.121329 0.297274
0.212714 0.123888 0.301539
0.217122 0.128277 0.305966
0.217122 0.128277 0.305966
0.217122 0.128277 0.305966
0.217122 0.128277 0.305966
0.217122 0.128277 0.305966
0.217124 0.128280 0.305968
0.225122 0.137602 0.312643
0.225226 0.137702 0.312750
0.225226 0.137702 0.312750
0.225226 0.137702 0.312750
0.229131 0.142525 0.315738
0.229132 0.142525 0.315740
0.229217 0.142622 0.315812
0.231964 0.146069 0.317860
0.231964 0.146069 0.317860
0.231964 0.146069 0.317860
0.234832 0.148488 0.321176
0.234832 0.148488 0.321176
0.235401 0.148921 0.321881
0.236143 0.149463 0.322823
0.243472 0.158391 0.328554
0.243482 0.158394 0.328570
0.243509 0.158432 0.328587
0.244486 0.159439 0.329532
0.244486 0.159439 0.329532
0.244486 0.159439 0.329532
0.244486 0.159439 0.329532
0.244486 0.159439 0.329532
0.244486 0.159439 0.329532
0.244486 0.159439 0.329532
0.255419 0.169341 0.341497
0.255419 0.169341 0.341497
0.273707 0.187382 0.360032
0.273707 0.187382 0.360032
0.273709 0.187384 0.360034
0.273709 0.187384 0.360034
0.273709 0.187384 0.360034
0.273709 0.187384 0.360034
0.274249 0.188033 0.360465
0.274264 0.188044 0.360484

==> data/benchmarking/gap_nncancer_ms4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.243836 0.109675 0.377998
0.422286 0.275455 0.569117
0.462178 0.320650 0.603706
0.485503 0.346954 0.624053
0.485503 0.346954 0.624053
0.498730 0.358799 0.638661
0.523749 0.387370 0.660129
0.523749 0.387370 0.660129
0.523749 0.387370 0.660129
0.523749 0.387370 0.660129
0.537246 0.405632 0.668860
0.552135 0.419165 0.685105
0.575461 0.448018 0.702903
0.579675 0.454709 0.704640
0.579675 0.454709 0.704640
0.589120 0.469078 0.709162
0.598139 0.480009 0.716269
0.615879 0.505380 0.726379
0.615879 0.505380 0.726379
0.615879 0.505380 0.726379
0.626791 0.515235 0.738347
0.626791 0.515235 0.738347
0.642290 0.539105 0.745474
0.642290 0.539105 0.745474
0.642290 0.539105 0.745474
0.642290 0.539105 0.745474
0.657159 0.551362 0.762955
0.657159 0.551362 0.762955
0.657159 0.551362 0.762955
0.657159 0.551362 0.762955
0.657159 0.551362 0.762955
0.657159 0.551362 0.762955
0.667167 0.558839 0.775494
0.667167 0.558839 0.775494
0.667167 0.558839 0.775494
0.667167 0.558839 0.775494
0.667167 0.558839 0.775494
0.667167 0.558839 0.775494
0.675481 0.564918 0.786043
0.675481 0.564918 0.786043
0.675481 0.564918 0.786043
0.675481 0.564918 0.786043
0.675481 0.564918 0.786043
0.687460 0.577111 0.797808
0.687460 0.577111 0.797808

==> data/benchmarking/gap_nncancer_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.284035 0.154516 0.413554
0.365522 0.228665 0.502380
0.460923 0.326662 0.595183
0.484543 0.353322 0.615764
0.493502 0.364088 0.622916
0.493502 0.364088 0.622916
0.507890 0.375993 0.639787
0.507890 0.375993 0.639787
0.507890 0.375993 0.639787
0.507890 0.375993 0.639787
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.556963 0.434153 0.679774
0.609495 0.494538 0.724452
0.609495 0.494538 0.724452
0.609495 0.494538 0.724452
0.609495 0.494538 0.724452
0.609495 0.494538 0.724452
0.609495 0.494538 0.724452
0.609495 0.494538 0.724452
0.609495 0.494538 0.724452
0.609495 0.494538 0.724452
0.609495 0.494538 0.724452
0.609495 0.494538 0.724452
0.609495 0.494538 0.724452
0.609495 0.494538 0.724452
0.609495 0.494538 0.724452
0.609495 0.494538 0.724452

==> data/benchmarking/gap_powell_ms2mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.112291 0.030806 0.193776
0.236239 0.125823 0.346656
0.291061 0.165784 0.416338
0.394732 0.267965 0.521499
0.454013 0.327921 0.580105
0.546701 0.427003 0.666398
0.572421 0.448657 0.696184
0.574963 0.451207 0.698719
0.579483 0.455110 0.703855
0.590990 0.464850 0.717131
0.619599 0.498636 0.740562
0.624176 0.502334 0.746019
0.627506 0.504887 0.750125
0.646436 0.521424 0.771449
0.665395 0.540691 0.790098
0.754532 0.657022 0.852041
0.775789 0.678732 0.872846
0.791977 0.696233 0.887721
0.796924 0.700713 0.893135
0.800873 0.703997 0.897748
0.807976 0.710479 0.905473
0.810942 0.712922 0.908962
0.812605 0.714209 0.911002
0.814402 0.715591 0.913212
0.819641 0.722799 0.916483
0.823499 0.726160 0.920838
0.823645 0.726271 0.921018
0.823645 0.726271 0.921018
0.823645 0.726271 0.921018
0.823675 0.726295 0.921054
0.827878 0.730052 0.925705
0.827878 0.730052 0.925705
0.853156 0.774379 0.931932
0.853156 0.774379 0.931932
0.867281 0.807074 0.927488
0.869401 0.808988 0.929815
0.869860 0.809330 0.930389
0.870387 0.809726 0.931049
0.871472 0.810612 0.932332
0.871521 0.810650 0.932392
0.872781 0.811697 0.933865
0.872781 0.811697 0.933865
0.874948 0.814522 0.935373
0.875594 0.815027 0.936162
0.884773 0.831650 0.937895
0.892401 0.839607 0.945194
0.892942 0.840123 0.945761
0.895434 0.843152 0.947716
0.895434 0.843152 0.947716
0.895434 0.843152 0.947716
0.895434 0.843152 0.947716
0.895434 0.843152 0.947716
0.897235 0.844667 0.949803
0.897274 0.844704 0.949843
0.904786 0.853792 0.955780
0.905524 0.854622 0.956426
0.906141 0.855284 0.956999
0.907939 0.857081 0.958797
0.909211 0.858114 0.960308
0.909211 0.858114 0.960308
0.911192 0.862251 0.960133
0.911311 0.862350 0.960272
0.915284 0.866674 0.963894
0.915284 0.866674 0.963894
0.916385 0.867579 0.965190
0.916405 0.867595 0.965215
0.916405 0.867595 0.965215
0.916405 0.867595 0.965215
0.916405 0.867595 0.965215
0.916557 0.867742 0.965373
0.916557 0.867742 0.965373
0.927459 0.891304 0.963614
0.927869 0.892027 0.963711
0.929982 0.894159 0.965805
0.929982 0.894159 0.965805
0.930373 0.894540 0.966205
0.930396 0.894562 0.966229
0.930396 0.894562 0.966229
0.930396 0.894562 0.966229
0.930396 0.894562 0.966229
0.930396 0.894562 0.966229
0.931297 0.895627 0.966968
0.931744 0.896403 0.967085
0.931744 0.896403 0.967085
0.931744 0.896403 0.967085
0.931744 0.896403 0.967085
0.931929 0.896560 0.967297
0.931929 0.896560 0.967297
0.931929 0.896560 0.967297
0.945299 0.921151 0.969447
0.945398 0.921251 0.969545
0.945398 0.921251 0.969545
0.945398 0.921251 0.969545
0.945398 0.921251 0.969545
0.945398 0.921251 0.969545
0.947196 0.922803 0.971588
0.947196 0.922803 0.971588
0.947267 0.922901 0.971634
0.947267 0.922901 0.971634
0.947461 0.923075 0.971846

==> data/benchmarking/gap_powell_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.086453 0.035378 0.137528
0.221924 0.147957 0.295891
0.311282 0.216629 0.405934
0.402521 0.296107 0.508936
0.483504 0.380693 0.586316
0.547243 0.445049 0.649436
0.568007 0.465371 0.670643
0.598876 0.499598 0.698153
0.632092 0.530919 0.733264
0.645695 0.544260 0.747130
0.669190 0.572729 0.765651
0.699849 0.613847 0.785850
0.713403 0.626753 0.800053
0.718142 0.630642 0.805643
0.723200 0.636072 0.810328
0.747904 0.666104 0.829704
0.753150 0.671539 0.834761
0.763447 0.682543 0.844350
0.767191 0.686362 0.848020
0.777062 0.695708 0.858417
0.787976 0.707967 0.867985
0.794188 0.714217 0.874160
0.805256 0.727098 0.883414
0.808708 0.730721 0.886695
0.812110 0.733933 0.890287
0.820690 0.743277 0.898103
0.824331 0.746766 0.901896
0.826012 0.748708 0.903316
0.832713 0.754912 0.910515
0.835724 0.757679 0.913769
0.839324 0.760884 0.917765
0.845585 0.767302 0.923868
0.846936 0.768644 0.925227
0.850850 0.772152 0.929548
0.851743 0.773048 0.930438
0.870720 0.798690 0.942749
0.875464 0.803591 0.947338
0.878956 0.806926 0.950986
0.884127 0.812361 0.955892
0.892386 0.825995 0.958777
0.893507 0.827113 0.959902
0.898182 0.832435 0.963928
0.901983 0.836721 0.967245
0.903409 0.838624 0.968195
0.906301 0.841440 0.971163
0.906322 0.841493 0.971152
0.907965 0.842956 0.972973
0.909338 0.844230 0.974446
0.909879 0.844700 0.975059
0.911007 0.845661 0.976354
0.914467 0.852398 0.976535
0.918217 0.859412 0.977023
0.918685 0.859846 0.977524
0.919624 0.860824 0.978423
0.920116 0.861364 0.978868
0.920308 0.861574 0.979043
0.920408 0.861690 0.979125
0.920426 0.861740 0.979112
0.920444 0.861789 0.979099
0.924628 0.867089 0.982167
0.924988 0.867462 0.982515
0.936173 0.883925 0.988421
0.936492 0.884320 0.988664
0.938953 0.886894 0.991011
0.942481 0.890551 0.994411
0.942705 0.890827 0.994582
0.947381 0.895799 0.998962
0.947728 0.896179 0.999276
0.947914 0.896408 0.999419
0.948094 0.896628 0.999559
0.948294 0.896862 0.999726
0.948751 0.897367 1.000000
0.949136 0.897762 1.000000
0.949294 0.897948 1.000000
0.949531 0.898201 1.000000
0.950075 0.898774 1.000000
0.950228 0.898948 1.000000
0.950360 0.899094 1.000000
0.950442 0.899189 1.000000
0.950495 0.899251 1.000000
0.951351 0.900024 1.000000
0.951947 0.900575 1.000000
0.952034 0.900654 1.000000
0.952034 0.900654 1.000000
0.952148 0.900755 1.000000
0.952148 0.900755 1.000000
0.952441 0.901046 1.000000
0.952784 0.901388 1.000000
0.953423 0.902052 1.000000
0.953703 0.902330 1.000000
0.953983 0.902593 1.000000
0.955424 0.904094 1.000000
0.955803 0.904465 1.000000
0.956066 0.904712 1.000000
0.956157 0.904797 1.000000
0.956512 0.905738 1.000000
0.956551 0.905857 1.000000
0.956646 0.906015 1.000000
0.956671 0.906093 1.000000
0.956742 0.906200 1.000000

==> data/benchmarking/gap_rastrigin_ms2mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.013732 0.000000 0.028696
0.014694 0.000000 0.029616
0.036555 0.004914 0.068195
0.043764 0.011396 0.076131
0.057577 0.020091 0.095063
0.071090 0.030832 0.111349
0.103844 0.050037 0.157651
0.103930 0.050130 0.157730
0.109866 0.056562 0.163171
0.109866 0.056562 0.163171
0.151094 0.084384 0.217805
0.164987 0.097735 0.232239
0.177923 0.109683 0.246163
0.183271 0.112393 0.254149
0.187119 0.116696 0.257541
0.188172 0.117777 0.258567
0.188357 0.117907 0.258807
0.194385 0.121448 0.267322
0.199012 0.123151 0.274874
0.199012 0.123151 0.274874
0.206541 0.131669 0.281414
0.229385 0.154335 0.304435
0.254822 0.174495 0.335150
0.266369 0.187874 0.344864
0.266369 0.187874 0.344864
0.275979 0.199240 0.352719
0.297909 0.224504 0.371315
0.328265 0.253236 0.403294
0.330068 0.255085 0.405051
0.356138 0.273581 0.438695
0.365958 0.285493 0.446423
0.381919 0.300719 0.463119
0.381919 0.300719 0.463119
0.394326 0.312236 0.476415
0.429477 0.346237 0.512717
0.432148 0.348749 0.515548
0.438076 0.354249 0.521903
0.441708 0.357972 0.525443
0.444407 0.360375 0.528439
0.446751 0.362987 0.530515
0.446751 0.362987 0.530515
0.466765 0.387573 0.545957
0.488229 0.409876 0.566582
0.494471 0.416515 0.572428
0.514918 0.440008 0.589827
0.527075 0.450135 0.604014
0.537929 0.466004 0.609854
0.544741 0.473011 0.616470
0.554454 0.483160 0.625749
0.558212 0.487065 0.629359
0.574105 0.500980 0.647231
0.592706 0.519511 0.665900
0.594467 0.521221 0.667714
0.604430 0.531983 0.676878
0.612927 0.537750 0.688105
0.616879 0.541772 0.691986
0.617910 0.542736 0.693083
0.623479 0.549540 0.697419
0.625353 0.551417 0.699289
0.630205 0.560979 0.699431
0.631159 0.561844 0.700474
0.633991 0.564773 0.703209
0.637630 0.568955 0.706305
0.638095 0.569335 0.706856
0.640789 0.571415 0.710162
0.641220 0.571953 0.710487
0.643063 0.573241 0.712886
0.644142 0.574417 0.713867
0.646925 0.577464 0.716387
0.658347 0.587074 0.729620
0.670279 0.598228 0.742330
0.671815 0.599327 0.744303
0.680029 0.608251 0.751808
0.681551 0.609557 0.753545
0.681974 0.609876 0.754073
0.690434 0.617380 0.763488
0.690751 0.617697 0.763805
0.692731 0.620889 0.764573
0.693610 0.621602 0.765618
0.694906 0.622650 0.767163
0.695587 0.623094 0.768080
0.699275 0.627905 0.770645
0.699827 0.628511 0.771142
0.700591 0.629087 0.772095
0.703781 0.632368 0.775194
0.704615 0.632966 0.776263
0.706094 0.635062 0.777125
0.713730 0.647222 0.780238
0.715851 0.650369 0.781333
0.717378 0.651709 0.783048
0.724072 0.662502 0.785642
0.725750 0.663852 0.787647
0.725766 0.663866 0.787666
0.740084 0.683752 0.796416
0.740984 0.685230 0.796738
0.747461 0.691370 0.803553
0.749338 0.694370 0.804307
0.752432 0.697367 0.807496
0.754085 0.699322 0.808847
0.754093 0.699329 0.808857

==> data/benchmarking/gap_rastrigin_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.000000 0.000000 0.000000
0.061322 0.000000 0.129393
0.091913 0.014049 0.169776
0.095032 0.017479 0.172585
0.110407 0.028377 0.192436
0.111470 0.029619 0.193322
0.111470 0.029619 0.193322
0.125389 0.043012 0.207767
0.130684 0.046214 0.215154
0.130684 0.046214 0.215154
0.148754 0.060325 0.237184
0.215474 0.119513 0.311436
0.227694 0.131432 0.323955
0.244289 0.149100 0.339478
0.253475 0.158844 0.348106
0.261048 0.166577 0.355520
0.261311 0.166789 0.355833
0.261311 0.166789 0.355833
0.261587 0.166945 0.356228
0.261587 0.166945 0.356228
0.286144 0.193348 0.378939
0.294017 0.203391 0.384642
0.330234 0.237940 0.422528
0.350206 0.259134 0.441278
0.371233 0.278765 0.463700
0.377993 0.288361 0.467624
0.380906 0.291060 0.470753
0.380922 0.291070 0.470773
0.381514 0.291810 0.471219
0.381515 0.291810 0.471219
0.432975 0.346503 0.519446
0.443687 0.360836 0.526538
0.460871 0.377066 0.544675
0.478373 0.394022 0.562724
0.478820 0.394571 0.563069
0.481143 0.397730 0.564556
0.492337 0.407743 0.576931
0.492341 0.407745 0.576936
0.493126 0.408659 0.577592
0.493163 0.408689 0.577637
0.501552 0.418959 0.584144
0.507150 0.424230 0.590069
0.507154 0.424233 0.590075
0.507168 0.424249 0.590087
0.510647 0.427564 0.593731
0.515216 0.432813 0.597619
0.515379 0.432958 0.597800
0.516272 0.433970 0.598573
0.529597 0.446989 0.612205
0.529710 0.447202 0.612217
0.536617 0.453564 0.619671
0.562465 0.480847 0.644083
0.572080 0.496563 0.647598
0.572084 0.496566 0.647602
0.572157 0.496639 0.647675
0.572159 0.496641 0.647677
0.572175 0.496660 0.647691
0.572186 0.496669 0.647703
0.572417 0.496884 0.647950
0.572474 0.496940 0.648008
0.583627 0.511549 0.655706
0.584359 0.512761 0.655957
0.584885 0.513411 0.656358
0.584891 0.513422 0.656360
0.584907 0.513441 0.656373
0.584964 0.513498 0.656430
0.585778 0.514355 0.657201
0.586413 0.515141 0.657685
0.586422 0.515150 0.657694
0.592019 0.520986 0.663053
0.592157 0.521047 0.663267
0.596738 0.525298 0.668177
0.601479 0.531271 0.671687
0.601496 0.531287 0.671705
0.601505 0.531295 0.671715
0.601693 0.531562 0.671823
0.601697 0.531565 0.671828
0.619641 0.552312 0.686971
0.619646 0.552315 0.686976
0.619709 0.552345 0.687074
0.620102 0.552659 0.687544
0.620103 0.552662 0.687545
0.623172 0.555000 0.691344
0.623174 0.555002 0.691345
0.624071 0.555661 0.692481
0.624073 0.555663 0.692482
0.624094 0.555685 0.692503
0.624096 0.555688 0.692503
0.624274 0.555800 0.692748
0.624276 0.555803 0.692749
0.624287 0.555811 0.692762
0.626069 0.558503 0.693636
0.626073 0.558506 0.693640
0.626082 0.558515 0.693649
0.626145 0.558583 0.693706
0.626146 0.558585 0.693708
0.626877 0.559390 0.694364
0.626879 0.559392 0.694365
0.626918 0.559427 0.694408
0.626919 0.559428 0.694409

==> data/benchmarking/gap_robotpush3_ms4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.074233 0.021393 0.127072
0.147320 0.064408 0.230231
0.208708 0.106662 0.310753
0.272329 0.163261 0.381397
0.313721 0.200727 0.426714
0.366253 0.256145 0.476361
0.442332 0.333141 0.551522
0.464471 0.358572 0.570370
0.499176 0.391821 0.606531
0.560737 0.463475 0.657999
0.592147 0.501199 0.683094
0.609838 0.519681 0.699995
0.630272 0.545164 0.715381
0.673488 0.603363 0.743613
0.699805 0.632877 0.766734
0.707341 0.639286 0.775395
0.720742 0.652159 0.789326
0.733139 0.665344 0.800934
0.739368 0.671462 0.807274
0.740349 0.672385 0.808312
0.750952 0.685336 0.816568
0.760517 0.694384 0.826651
0.766006 0.699635 0.832377
0.774807 0.709552 0.840062
0.777791 0.712318 0.843264
0.783890 0.717740 0.850041
0.786382 0.721089 0.851676
0.789610 0.724042 0.855178
0.791455 0.726415 0.856496
0.803217 0.753120 0.853314
0.808598 0.763239 0.853957
0.810439 0.766344 0.854534
0.814376 0.771842 0.856909
0.817372 0.776005 0.858738
0.825175 0.784740 0.865610
0.825954 0.785562 0.866347
0.827236 0.786836 0.867635
0.834511 0.793653 0.875369
0.837819 0.796606 0.879031
0.839589 0.797983 0.881195
0.844991 0.805352 0.884631
0.845370 0.805717 0.885023
0.846516 0.807474 0.885558
0.848390 0.810261 0.886519
0.849181 0.811570 0.886792
0.850037 0.812853 0.887220
0.850698 0.813434 0.887962
0.854294 0.817849 0.890739
0.856490 0.820257 0.892722
0.858751 0.823099 0.894404

==> data/benchmarking/gap_robotpush3_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.076189 0.029038 0.123340
0.145124 0.077079 0.213169
0.189009 0.116469 0.261550
0.208740 0.136393 0.281087
0.233493 0.156733 0.310252
0.249867 0.173641 0.326093
0.268149 0.191015 0.345283
0.278041 0.198988 0.357093
0.304633 0.225447 0.383820
0.327930 0.249968 0.405891
0.333568 0.254182 0.412954
0.355666 0.269404 0.441928
0.368065 0.282166 0.453965
0.389185 0.302560 0.475809
0.411292 0.326074 0.496511
0.438918 0.354926 0.522911
0.449985 0.365602 0.534367
0.456500 0.371916 0.541083
0.464028 0.380554 0.547502
0.468268 0.384849 0.551688
0.477378 0.395829 0.558926
0.484865 0.406195 0.563535
0.492703 0.417281 0.568124
0.496559 0.421944 0.571173
0.502312 0.428344 0.576280
0.504056 0.430377 0.577735
0.508307 0.434592 0.582022
0.510036 0.436645 0.583426
0.518656 0.445267 0.592044
0.521891 0.449028 0.594753
0.527671 0.455573 0.599770
0.531539 0.459389 0.603688
0.535184 0.462336 0.608032
0.545856 0.473687 0.618024
0.551531 0.479100 0.623963
0.553149 0.480758 0.625541
0.555727 0.484261 0.627192
0.558225 0.486962 0.629488
0.563769 0.493486 0.634052
0.566013 0.495726 0.636299
0.567280 0.497090 0.637469
0.569416 0.499308 0.639525
0.572934 0.503449 0.642418
0.576106 0.507255 0.644957
0.577686 0.508923 0.646448
0.578298 0.509512 0.647084
0.580693 0.511645 0.649740
0.581733 0.512611 0.650855
0.582856 0.513320 0.652391
0.584124 0.514576 0.653671

==> data/benchmarking/gap_robotpush4_ms4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.038055 0.000000 0.081256
0.073840 0.028021 0.119659
0.124713 0.073696 0.175731
0.180592 0.113910 0.247275
0.208734 0.138630 0.278838
0.244709 0.169832 0.319585
0.268717 0.195404 0.342030
0.283745 0.214047 0.353443
0.310053 0.243632 0.376475
0.327114 0.260249 0.393980
0.341301 0.271467 0.411136
0.358283 0.285392 0.431173
0.367938 0.294624 0.441252
0.376564 0.305020 0.448108
0.390775 0.318410 0.463141
0.395876 0.322825 0.468928
0.401056 0.328421 0.473690
0.423708 0.350553 0.496863
0.435120 0.364605 0.505635
0.441097 0.370062 0.512133
0.462084 0.391569 0.532599
0.468560 0.400320 0.536800
0.473653 0.405120 0.542185
0.480407 0.412351 0.548462
0.485435 0.416898 0.553973
0.491401 0.423042 0.559760
0.506998 0.442774 0.571222
0.513264 0.450115 0.576412
0.523103 0.462866 0.583339
0.542044 0.488151 0.595937
0.544568 0.490317 0.598819
0.549052 0.495256 0.602848
0.562719 0.508394 0.617044
0.568337 0.515244 0.621429
0.576611 0.522032 0.631191
0.579444 0.525601 0.633287
0.579889 0.526044 0.633734
0.586756 0.531042 0.642471
0.591916 0.536239 0.647593
0.593984 0.537750 0.650217
0.596363 0.539891 0.652836
0.598471 0.541886 0.655057
0.601807 0.545228 0.658385
0.605683 0.548884 0.662482
0.605723 0.548922 0.662523
0.608188 0.551638 0.664738
0.608451 0.551985 0.664916
0.612936 0.557783 0.668090
0.614983 0.559397 0.670569
0.617667 0.562861 0.672473

==> data/benchmarking/gap_robotpush4_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.048269 0.006987 0.089550
0.075687 0.033818 0.117557
0.106792 0.059916 0.153668
0.124960 0.073888 0.176032
0.135465 0.083402 0.187527
0.147815 0.096865 0.198766
0.151840 0.101020 0.202660
0.157886 0.107046 0.208726
0.163685 0.112305 0.215065
0.172526 0.120071 0.224981
0.176536 0.123743 0.229330
0.182498 0.129860 0.235135
0.191865 0.140974 0.242756
0.196220 0.145169 0.247272
0.212172 0.161269 0.263075
0.214109 0.163445 0.264773
0.217527 0.167365 0.267688
0.227529 0.179507 0.275551
0.230001 0.181399 0.278603
0.234236 0.185240 0.283232
0.241054 0.190344 0.291765
0.246608 0.196848 0.296367
0.248939 0.198898 0.298980
0.250497 0.200203 0.300792
0.252917 0.202690 0.303145
0.255509 0.205960 0.305058
0.256460 0.206901 0.306019
0.257447 0.207829 0.307065
0.258364 0.209097 0.307631
0.259295 0.210226 0.308364
0.261440 0.212581 0.310298
0.263127 0.214349 0.311905
0.273872 0.225173 0.322571
0.276584 0.228156 0.325013
0.278160 0.229925 0.326394
0.280341 0.232056 0.328627
0.280832 0.232480 0.329185
0.281682 0.233282 0.330082
0.282152 0.233711 0.330593
0.283595 0.235358 0.331832
0.289757 0.237534 0.341980
0.291948 0.239070 0.344825
0.292957 0.239924 0.345990
0.301647 0.248298 0.354996
0.302501 0.249002 0.356000
0.306974 0.251528 0.362420
0.310146 0.254379 0.365913
0.312119 0.255956 0.368283
0.313049 0.256921 0.369178
0.316571 0.259629 0.373512

==> data/benchmarking/gap_rosenbrock_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.036308 0.000000 0.091394
0.175204 0.070213 0.280195
0.331803 0.192132 0.471474
0.483834 0.336788 0.630880
0.596279 0.467356 0.725202
0.654622 0.524915 0.784329
0.710042 0.587645 0.832438
0.739940 0.616115 0.863766
0.759795 0.636607 0.882982
0.766860 0.643624 0.890096
0.794058 0.682869 0.905247
0.855796 0.762189 0.949402
0.860190 0.766201 0.954179
0.863005 0.768651 0.957359
0.866171 0.771813 0.960528
0.869179 0.774693 0.963665
0.870509 0.775838 0.965179
0.870884 0.776225 0.965542
0.871123 0.776421 0.965826
0.871244 0.776523 0.965964
0.871244 0.776523 0.965964
0.872079 0.777327 0.966832
0.884379 0.796858 0.971900
0.891456 0.810366 0.972545
0.892068 0.810884 0.973252
0.896250 0.816726 0.975774
0.896579 0.817039 0.976119
0.904684 0.826557 0.982811
0.918737 0.849024 0.988451
0.919113 0.849344 0.988882
0.919113 0.849344 0.988882
0.920454 0.850554 0.990354
0.920454 0.850554 0.990354
0.921759 0.851796 0.991721
0.922189 0.852183 0.992196
0.922189 0.852183 0.992196
0.922306 0.852286 0.992327
0.922306 0.852286 0.992327
0.922480 0.852441 0.992519
0.923195 0.853080 0.993310
0.926045 0.855881 0.996210
0.926045 0.855881 0.996210
0.926142 0.855964 0.996319
0.929206 0.859443 0.998969
0.929847 0.860040 0.999654
0.929994 0.860171 0.999818
0.930033 0.860205 0.999861
0.930412 0.860545 1.000000
0.930412 0.860545 1.000000
0.930412 0.860545 1.000000

==> data/benchmarking/gap_rosenbrock_r3mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.095810 0.001527 0.190094
0.247551 0.118582 0.376520
0.387270 0.263507 0.511033
0.451847 0.320467 0.583227
0.514706 0.382211 0.647202
0.592060 0.462911 0.721210
0.609706 0.476838 0.742574
0.642623 0.515877 0.769370
0.717000 0.606987 0.827013
0.725266 0.613848 0.836683
0.768129 0.661610 0.874649
0.793141 0.697553 0.888728
0.802785 0.709609 0.895961
0.811685 0.718583 0.904787
0.821017 0.734118 0.907916
0.847716 0.780924 0.914508
0.857512 0.789890 0.925134
0.877152 0.813547 0.940758
0.880406 0.821876 0.938937
0.903851 0.863926 0.943777
0.906990 0.867135 0.946845
0.915209 0.875988 0.954429
0.925512 0.887938 0.963085
0.925927 0.888254 0.963600
0.927711 0.889922 0.965500
0.931002 0.893528 0.968475
0.933820 0.896807 0.970834
0.934171 0.897200 0.971141
0.934174 0.897203 0.971145
0.934174 0.897203 0.971145
0.934315 0.897335 0.971294
0.934315 0.897335 0.971294
0.945052 0.914577 0.975528
0.945052 0.914577 0.975528
0.945052 0.914577 0.975528
0.945052 0.914577 0.975528
0.945052 0.914577 0.975528
0.945052 0.914577 0.975528
0.945052 0.914577 0.975528
0.953497 0.929365 0.977629
0.953662 0.929493 0.977830
0.956980 0.933054 0.980907
0.956980 0.933054 0.980907
0.956980 0.933054 0.980907
0.956980 0.933054 0.980907
0.957985 0.934192 0.981777
0.958185 0.934399 0.981972
0.958185 0.934399 0.981972
0.959320 0.935396 0.983245
0.961001 0.937311 0.984691

==> data/benchmarking/gap_shubert_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.018112 0.000000 0.040693
0.089556 0.021693 0.157419
0.098468 0.031114 0.165822
0.105524 0.038850 0.172199
0.115578 0.042557 0.188600
0.131436 0.055104 0.207767
0.139388 0.061030 0.217747
0.151934 0.070294 0.233573
0.157697 0.075259 0.240134
0.166183 0.083048 0.249319
0.171306 0.089109 0.253503
0.173411 0.090469 0.256352
0.180698 0.098009 0.263388
0.189455 0.107580 0.271330
0.199423 0.116542 0.282304
0.203600 0.119886 0.287314
0.205843 0.121848 0.289838
0.215826 0.132528 0.299125
0.229343 0.139467 0.319219
0.234636 0.143146 0.326127
0.241383 0.148949 0.333816
0.244883 0.150917 0.338849
0.249579 0.154567 0.344591
0.254401 0.157961 0.350841
0.258011 0.160542 0.355481
0.260498 0.161849 0.359147
0.263138 0.163328 0.362948
0.265662 0.164980 0.366343
0.267536 0.166000 0.369073
0.269159 0.166851 0.371466
0.274397 0.171855 0.376939
0.276003 0.173188 0.378818
0.286568 0.179915 0.393221
0.288228 0.181036 0.395419
0.296611 0.185028 0.408194
0.303211 0.192517 0.413905
0.317730 0.206957 0.428503
0.325220 0.212359 0.438081
0.327436 0.213995 0.440877
0.329468 0.215516 0.443420
0.332347 0.217277 0.447417
0.337438 0.221885 0.452990
0.339354 0.223144 0.455564
0.341074 0.224351 0.457796
0.342428 0.225320 0.459536
0.343640 0.226235 0.461045
0.344733 0.227166 0.462301
0.345525 0.227833 0.463217
0.346335 0.228537 0.464133
0.347142 0.229150 0.465134

==> data/benchmarking/gap_shubert_r5mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.011116 0.000000 0.023271
0.025003 0.008942 0.041063
0.038579 0.019109 0.058049
0.046441 0.020964 0.071918
0.057873 0.028784 0.086962
0.082524 0.032763 0.132284
0.089301 0.033188 0.145414
0.108739 0.045782 0.171697
0.118840 0.052100 0.185579
0.123567 0.054654 0.192480
0.135371 0.065711 0.205030
0.176075 0.084884 0.267266
0.186304 0.094887 0.277720
0.187839 0.096522 0.279156
0.194804 0.101681 0.287927
0.209593 0.112459 0.306726
0.214060 0.114491 0.313630
0.242447 0.132274 0.352620
0.243617 0.133291 0.353944
0.255852 0.144512 0.367192
0.261571 0.147605 0.375537
0.277462 0.157885 0.397040
0.289416 0.168198 0.410633
0.290243 0.169053 0.411432
0.306351 0.182508 0.430193
0.307863 0.183897 0.431829
0.310753 0.186967 0.434540
0.325878 0.203770 0.447985
0.338260 0.218358 0.458162
0.347567 0.228891 0.466243
0.348535 0.229894 0.467176
0.374740 0.253743 0.495737
0.394128 0.272001 0.516255
0.399993 0.278821 0.521166
0.405106 0.283820 0.526393
0.407964 0.285759 0.530170
0.409899 0.287763 0.532035
0.412848 0.290345 0.535352
0.444404 0.320640 0.568167
0.456607 0.331536 0.581678
0.459639 0.333886 0.585392
0.463832 0.337947 0.589717
0.466392 0.339675 0.593108
0.479923 0.350123 0.609722
0.483087 0.352318 0.613857
0.517475 0.384419 0.650531
0.520540 0.387387 0.653694
0.535027 0.404216 0.665837
0.545873 0.415608 0.676137
0.555037 0.422914 0.687160

==> data/benchmarking/gap_sixhumpcamel_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.081993 0.018388 0.145599
0.177816 0.093368 0.262263
0.241554 0.140634 0.342474
0.347154 0.239932 0.454376
0.397509 0.293423 0.501594
0.427736 0.317403 0.538068
0.471322 0.362465 0.580179
0.507991 0.397901 0.618081
0.525787 0.411689 0.639884
0.545238 0.427926 0.662550
0.594457 0.478328 0.710585
0.637721 0.526206 0.749237
0.653971 0.542223 0.765719
0.660778 0.548292 0.773263
0.666144 0.552837 0.779452
0.684897 0.569785 0.800010
0.686225 0.571198 0.801253
0.690383 0.574877 0.805888
0.700289 0.584406 0.816172
0.731476 0.624011 0.838941
0.760933 0.657790 0.864076
0.763274 0.659797 0.866752
0.787035 0.681646 0.892424
0.787931 0.682569 0.893293
0.789021 0.683597 0.894444
0.824679 0.735555 0.913803
0.832821 0.744183 0.921459
0.837827 0.748842 0.926812
0.845521 0.756750 0.934293
0.850427 0.763048 0.937806
0.890069 0.831104 0.949034
0.896470 0.837781 0.955158
0.912691 0.859022 0.966359
0.913014 0.859386 0.966642
0.913294 0.859699 0.966889
0.916290 0.863025 0.969556
0.924371 0.876414 0.972327
0.927273 0.879507 0.975039
0.927423 0.879682 0.975164
0.927584 0.879862 0.975306
0.928198 0.880405 0.975991
0.935098 0.889341 0.980856
0.935232 0.889494 0.980971
0.935364 0.889643 0.981084
0.935492 0.889787 0.981197
0.935617 0.889926 0.981309
0.939209 0.894489 0.983929
0.951571 0.925028 0.978113
0.951690 0.925173 0.978207
0.953838 0.927424 0.980252
0.953976 0.927579 0.980374
0.954086 0.927709 0.980464
0.959419 0.934111 0.984727
0.960696 0.935460 0.985932
0.961960 0.936666 0.987255
0.962069 0.936791 0.987347
0.964560 0.940081 0.989039
0.975187 0.962439 0.987934
0.975292 0.962581 0.988003
0.975396 0.962717 0.988075
0.975499 0.962848 0.988149
0.977397 0.965925 0.988869
0.977516 0.966064 0.988967
0.977864 0.966618 0.989110
0.978279 0.967257 0.989300
0.979035 0.968272 0.989799
0.979131 0.968380 0.989882
0.980187 0.970611 0.989762
0.980279 0.970711 0.989847
0.980429 0.970862 0.989996
0.981836 0.972741 0.990931
0.982217 0.973120 0.991314
0.982563 0.973432 0.991695
0.982800 0.973629 0.991971
0.982899 0.973713 0.992084

==> data/benchmarking/gap_sixhumpcamel_r2mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.076498 0.017451 0.135544
0.171054 0.068563 0.273545
0.248932 0.131103 0.366762
0.341058 0.202848 0.479269
0.372588 0.231620 0.513557
0.427818 0.280865 0.574771
0.466067 0.318428 0.613707
0.478859 0.330994 0.626725
0.502924 0.361894 0.643954
0.534669 0.389692 0.679645
0.584009 0.448255 0.719763
0.613254 0.475529 0.750979
0.643050 0.510972 0.775127
0.650433 0.516959 0.783907
0.655673 0.521463 0.789883
0.683019 0.551884 0.814155
0.683933 0.553473 0.814394
0.688204 0.557422 0.818987
0.691425 0.560645 0.822204
0.717640 0.588512 0.846768
0.717640 0.588512 0.846768
0.722625 0.592644 0.852607
0.755210 0.630955 0.879464
0.764816 0.647632 0.882001
0.765574 0.648213 0.882935
0.793021 0.688795 0.897247
0.793021 0.688795 0.897247
0.809208 0.705393 0.913023
0.812336 0.709917 0.914754
0.812620 0.710130 0.915109
0.817984 0.719520 0.916447
0.819598 0.720812 0.918383
0.826840 0.728305 0.925374
0.845445 0.748234 0.942656
0.868289 0.779776 0.956803
0.871059 0.782185 0.959933
0.871059 0.782185 0.959933
0.871059 0.782185 0.959933
0.871059 0.782185 0.959933
0.884386 0.798056 0.970716
0.902301 0.837303 0.967299
0.921666 0.882652 0.960679
0.922172 0.883039 0.961306
0.922172 0.883039 0.961306
0.922172 0.883039 0.961306
0.928264 0.889959 0.966570
0.928264 0.889959 0.966570
0.928264 0.889959 0.966570
0.928264 0.889959 0.966570
0.928264 0.889959 0.966570
0.928264 0.889959 0.966570
0.928264 0.889959 0.966570
0.931756 0.894530 0.968982
0.933603 0.896588 0.970618
0.933603 0.896588 0.970618
0.933603 0.896588 0.970618
0.933603 0.896588 0.970618
0.933603 0.896588 0.970618
0.935521 0.898318 0.972723
0.936014 0.898781 0.973248
0.936014 0.898781 0.973248
0.937470 0.900073 0.974867
0.945373 0.912213 0.978533
0.945695 0.912481 0.978909
0.945974 0.912714 0.979235
0.949644 0.916356 0.982931
0.949644 0.916356 0.982931
0.949644 0.916356 0.982931
0.949644 0.916356 0.982931
0.949644 0.916356 0.982931
0.949644 0.916356 0.982931
0.951234 0.917778 0.984690
0.951234 0.917778 0.984690
0.951234 0.917778 0.984690
0.953559 0.921796 0.985323

==> data/benchmarking/gap_step2_ms2mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.033271 0.007017 0.059525
0.105624 0.041891 0.169358
0.124106 0.055974 0.192237
0.148249 0.076318 0.220180
0.183152 0.094646 0.271657
0.204282 0.107760 0.300805
0.223533 0.124929 0.322136
0.258344 0.157302 0.359387
0.311129 0.189930 0.432327
0.341541 0.218500 0.464581
0.396912 0.274565 0.519259
0.507072 0.396195 0.617949
0.634088 0.528818 0.739358
0.668316 0.566485 0.770146
0.692325 0.597664 0.786986
0.718054 0.621056 0.815053
0.731507 0.638226 0.824787
0.761638 0.680344 0.842932
0.770942 0.690379 0.851505
0.772829 0.693032 0.852626
0.837974 0.780635 0.895312
0.867411 0.823476 0.911345
0.878124 0.834923 0.921326
0.879873 0.838860 0.920886
0.890495 0.851051 0.929939
0.904718 0.866594 0.942843
0.911055 0.873519 0.948591
0.911175 0.873608 0.948742
0.917627 0.883994 0.951259
0.920413 0.886835 0.953990
0.934292 0.912940 0.955643
0.937096 0.915604 0.958588
0.940136 0.918460 0.961812
0.949387 0.936070 0.962704
0.950420 0.937434 0.963405
0.954077 0.941220 0.966934
0.954323 0.941408 0.967238
0.955737 0.943079 0.968395
0.956491 0.943889 0.969094
0.957368 0.944761 0.969976
0.961451 0.951982 0.970920
0.966961 0.959554 0.974368
0.967701 0.960029 0.975374
0.968842 0.961174 0.976511
0.969569 0.961941 0.977197
0.970779 0.963214 0.978345
0.970794 0.963227 0.978361
0.974052 0.967652 0.980451
0.974466 0.968162 0.980770
0.974763 0.968586 0.980940
0.974998 0.968911 0.981086
0.975221 0.969080 0.981362
0.975458 0.969293 0.981623
0.975619 0.969432 0.981806
0.976755 0.971437 0.982073
0.976858 0.971521 0.982195
0.977644 0.972064 0.983224
0.977925 0.972440 0.983410
0.978174 0.972652 0.983696
0.978174 0.972652 0.983696
0.978309 0.972804 0.983814
0.979443 0.973935 0.984951
0.979457 0.973950 0.984965
0.979457 0.973950 0.984965
0.979975 0.974629 0.985322
0.980333 0.975345 0.985322
0.980839 0.975918 0.985760
0.980857 0.975935 0.985778
0.981127 0.976200 0.986054
0.981503 0.976658 0.986348
0.981503 0.976658 0.986348
0.984376 0.980454 0.988298
0.985159 0.981611 0.988707
0.985296 0.981796 0.988795
0.997872 0.996976 0.998768

==> data/benchmarking/gap_step2_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.079104 0.005133 0.153074
0.438021 0.309831 0.566212
0.677547 0.568379 0.786716
0.796165 0.687924 0.904406
0.846942 0.754345 0.939538
0.881112 0.804622 0.957603
0.905235 0.835121 0.975350
0.916754 0.847020 0.986489
0.924521 0.856808 0.992233
0.931076 0.863479 0.998674
0.949611 0.882358 1.000000
0.956410 0.888866 1.000000
0.956488 0.888938 1.000000
0.958400 0.890774 1.000000
0.976882 0.944767 1.000000
0.987704 0.976149 0.999260
0.990957 0.984538 0.997376
0.991233 0.984795 0.997671
0.991778 0.985345 0.998211
0.993839 0.990359 0.997319
0.994635 0.992632 0.996637
0.994920 0.992950 0.996891
0.995445 0.993869 0.997020
0.995716 0.994194 0.997238
0.996428 0.994967 0.997889
0.996459 0.994995 0.997922
0.997026 0.996212 0.997840
0.997290 0.996460 0.998119
0.997315 0.996482 0.998149
0.997441 0.996656 0.998226
0.997568 0.996801 0.998334
0.997695 0.996965 0.998426
0.997730 0.996996 0.998463
0.997875 0.997131 0.998618
0.998284 0.997892 0.998675
0.998488 0.998137 0.998840
0.998580 0.998246 0.998913
0.998602 0.998281 0.998922
0.998638 0.998325 0.998951
0.998638 0.998325 0.998951
0.998638 0.998325 0.998951
0.998716 0.998412 0.999019
0.998780 0.998482 0.999078
0.998843 0.998567 0.999120
0.998915 0.998648 0.999181
0.998915 0.998648 0.999181
0.998915 0.998648 0.999181
0.998915 0.998648 0.999181
0.998953 0.998685 0.999222
0.998969 0.998705 0.999232
0.999019 0.998763 0.999275
0.999019 0.998763 0.999275
0.999133 0.998929 0.999337
0.999185 0.998985 0.999385
0.999200 0.999000 0.999400
0.999203 0.999002 0.999404
0.999225 0.999022 0.999427
0.999288 0.999140 0.999436
0.999312 0.999167 0.999457
0.999346 0.999203 0.999490
0.999377 0.999249 0.999504
0.999390 0.999262 0.999518
0.999414 0.999293 0.999534
0.999414 0.999293 0.999534
0.999437 0.999316 0.999558
0.999437 0.999316 0.999558
0.999447 0.999324 0.999571
0.999482 0.999384 0.999579
0.999488 0.999389 0.999586
0.999488 0.999389 0.999586
0.999517 0.999426 0.999608
0.999517 0.999426 0.999608
0.999535 0.999452 0.999619
0.999535 0.999452 0.999619
0.999545 0.999467 0.999624

==> data/benchmarking/gap_styblinskitang_ms2mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.015743 0.000000 0.032147
0.059044 0.030415 0.087673
0.095340 0.060887 0.129794
0.138806 0.086399 0.191213
0.165726 0.105082 0.226370
0.202475 0.134939 0.270011
0.241816 0.174688 0.308944
0.257212 0.190394 0.324030
0.279932 0.212077 0.347787
0.289968 0.220668 0.359268
0.302079 0.227156 0.377003
0.313530 0.236937 0.390123
0.334515 0.258385 0.410644
0.340679 0.265545 0.415813
0.344191 0.269461 0.418922
0.348153 0.273789 0.422516
0.354527 0.279155 0.429900
0.373727 0.296100 0.451353
0.379213 0.301300 0.457126
0.388331 0.312547 0.464115
0.395925 0.318594 0.473256
0.403867 0.328237 0.479497
0.408066 0.332885 0.483246
0.417290 0.342130 0.492451
0.432210 0.358626 0.505795
0.442813 0.368668 0.516958
0.448224 0.373205 0.523243
0.453979 0.378709 0.529249
0.458527 0.383167 0.533887
0.462311 0.386902 0.537719
0.468142 0.392211 0.544074
0.473759 0.399226 0.548292
0.482018 0.406598 0.557439
0.490386 0.415816 0.564956
0.498235 0.423245 0.573224
0.506441 0.433096 0.579787
0.515039 0.441839 0.588240
0.517210 0.442766 0.591655
0.526038 0.449106 0.602970
0.530433 0.453379 0.607488
0.537760 0.462374 0.613146
0.543707 0.468150 0.619264
0.549379 0.474411 0.624346
0.554386 0.480025 0.628746
0.558913 0.483127 0.634699
0.562400 0.486839 0.637960
0.567013 0.491957 0.642070
0.568762 0.493898 0.643626
0.570246 0.495749 0.644742
0.576117 0.501422 0.650811
0.581320 0.506156 0.656483
0.583670 0.508513 0.658827
0.585105 0.509776 0.660434
0.586433 0.511086 0.661780
0.588677 0.512823 0.664530
0.589461 0.513354 0.665568
0.595677 0.519813 0.671541
0.605198 0.529745 0.680651
0.607918 0.532413 0.683423
0.608802 0.533168 0.684436
0.609545 0.533942 0.685149
0.612347 0.537211 0.687484
0.614037 0.539008 0.689065
0.616431 0.540850 0.692013
0.617983 0.542313 0.693653
0.619564 0.543507 0.695622
0.619889 0.543842 0.695937
0.620067 0.544010 0.696124
0.621540 0.544910 0.698169
0.621540 0.544910 0.698169
0.624806 0.548290 0.701321
0.627423 0.550201 0.704645
0.628494 0.551345 0.705644
0.632514 0.555569 0.709459
0.632864 0.555933 0.709796
0.633184 0.556291 0.710078
0.634779 0.557596 0.711961
0.637729 0.561544 0.713914
0.639710 0.563618 0.715802
0.641420 0.564804 0.718035
0.641508 0.564845 0.718171
0.641997 0.565209 0.718784
0.646961 0.571478 0.722443
0.648208 0.572877 0.723540
0.649610 0.574639 0.724580
0.650941 0.576004 0.725877
0.652151 0.576942 0.727359
0.652996 0.577775 0.728217
0.654216 0.579018 0.729414
0.654701 0.579480 0.729922
0.655289 0.579899 0.730680
0.655481 0.579988 0.730974
0.656342 0.580963 0.731721
0.656497 0.581063 0.731930
0.657329 0.581760 0.732897
0.658193 0.582488 0.733897
0.658569 0.582836 0.734302
0.659242 0.583544 0.734940
0.660050 0.584332 0.735768
0.663476 0.587463 0.739489

==> data/benchmarking/gap_styblinskitang_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.017056 0.000000 0.035730
0.049991 0.026538 0.073444
0.074507 0.041172 0.107841
0.084681 0.050903 0.118459
0.092052 0.058125 0.125979
0.099743 0.066472 0.133014
0.128647 0.087741 0.169553
0.135218 0.093666 0.176770
0.142394 0.100927 0.183861
0.146467 0.104499 0.188435
0.154786 0.113038 0.196533
0.158478 0.116722 0.200235
0.164393 0.122759 0.206026
0.173556 0.132926 0.214186
0.195856 0.155536 0.236176
0.203569 0.163150 0.243988
0.212368 0.170790 0.253947
0.215583 0.173478 0.257688
0.219504 0.177530 0.261479
0.228001 0.186896 0.269106
0.231088 0.189742 0.272434
0.233950 0.192479 0.275422
0.235839 0.194186 0.277491
0.246260 0.204250 0.288270
0.251379 0.210667 0.292091
0.262711 0.210463 0.314959
0.267775 0.216347 0.319203
0.283360 0.228699 0.338021
0.286923 0.232542 0.341304
0.290034 0.235629 0.344439
0.293970 0.239227 0.348713
0.302892 0.247166 0.358617
0.305838 0.249808 0.361868
0.312748 0.257950 0.367546
0.317380 0.262501 0.372259
0.320881 0.265316 0.376447
0.323490 0.267776 0.379205
0.326792 0.271510 0.382073
0.328538 0.273096 0.383979
0.330324 0.274808 0.385839
0.337463 0.283402 0.391525
0.340550 0.286519 0.394581
0.347805 0.295944 0.399667
0.350452 0.298572 0.402332
0.355934 0.302924 0.408945
0.362439 0.309003 0.415874
0.367472 0.313880 0.421064
0.371111 0.317612 0.424611
0.374015 0.320659 0.427370
0.376584 0.322888 0.430281
0.379053 0.325277 0.432829
0.381291 0.327524 0.435059
0.386675 0.333339 0.440012
0.389918 0.336684 0.443151
0.393428 0.339967 0.446888
0.395755 0.342234 0.449277
0.400057 0.345414 0.454700
0.402579 0.347855 0.457302
0.403984 0.349204 0.458764
0.405369 0.350336 0.460402
0.406862 0.351952 0.461773
0.408482 0.353451 0.463512
0.409755 0.354597 0.464912
0.412852 0.357723 0.467981
0.414771 0.359637 0.469905
0.417527 0.362651 0.472403
0.420557 0.365254 0.475860
0.422737 0.367018 0.478456
0.424055 0.368233 0.479877
0.426342 0.370031 0.482653
0.428634 0.372162 0.485106
0.430492 0.373897 0.487087
0.432979 0.376415 0.489543
0.435980 0.379435 0.492525
0.437948 0.381350 0.494546
0.439634 0.382992 0.496275
0.441042 0.384221 0.497863
0.442750 0.385744 0.499756
0.444582 0.387414 0.501751
0.447717 0.390682 0.504751
0.449129 0.392067 0.506191
0.451283 0.394371 0.508195
0.454293 0.397590 0.510995
0.455826 0.399170 0.512481
0.459399 0.403156 0.515642
0.461976 0.406115 0.517837
0.463100 0.407269 0.518931
0.464640 0.408654 0.520626
0.466094 0.410088 0.522100
0.468107 0.411893 0.524321
0.469514 0.413204 0.525824
0.470697 0.414360 0.527034
0.472418 0.415957 0.528878
0.473384 0.416824 0.529944
0.475143 0.418500 0.531786
0.476082 0.419410 0.532753
0.477828 0.421100 0.534557
0.479060 0.422254 0.535866
0.480124 0.423184 0.537064
0.482893 0.425683 0.540102

==> data/benchmarking/gap_svm_ms4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.148940 0.039470 0.258410
0.278526 0.146624 0.410429
0.454242 0.306086 0.602398
0.575420 0.427454 0.723386
0.642859 0.494837 0.790881
0.715719 0.578613 0.852825
0.755552 0.624873 0.886230
0.828659 0.723170 0.934147
0.835344 0.730726 0.939963
0.852990 0.757333 0.948648
0.879754 0.799014 0.960494
0.903767 0.836942 0.970591
0.907739 0.840754 0.974723
0.914280 0.848230 0.980330
0.914409 0.848339 0.980479
0.919130 0.852947 0.985313
0.923722 0.857604 0.989841
0.964813 0.947297 0.982330
0.965365 0.947768 0.982962
0.965478 0.947857 0.983099

==> data/benchmarking/gap_svm_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.146610 0.053456 0.239764
0.207404 0.090053 0.324755
0.254447 0.135594 0.373300
0.335786 0.208814 0.462757
0.474939 0.342229 0.607649
0.582641 0.440334 0.724949
0.606492 0.462562 0.750423
0.668929 0.527800 0.810058
0.753372 0.625667 0.881077
0.771414 0.643252 0.899577
0.788350 0.658859 0.917841
0.835742 0.722455 0.949029
0.847969 0.741258 0.954679
0.862515 0.766147 0.958884
0.872219 0.782887 0.961551
0.878920 0.795748 0.962091
0.896310 0.821036 0.971585
0.921438 0.875337 0.967539
0.921671 0.875520 0.967821
0.927036 0.881541 0.972532

==> data/benchmarking/gap_threehumpcamel_ms2mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.045871 0.001982 0.089759
0.090660 0.021951 0.159370
0.166489 0.063166 0.269813
0.232801 0.113633 0.351969
0.323398 0.179755 0.467040
0.438196 0.289168 0.587224
0.469635 0.319978 0.619293
0.495794 0.346545 0.645042
0.504874 0.355256 0.654492
0.545745 0.395245 0.696246
0.562200 0.411356 0.713044
0.597929 0.448183 0.747675
0.620836 0.470641 0.771032
0.620836 0.470641 0.771032
0.640949 0.490990 0.790909
0.649684 0.498440 0.800927
0.678885 0.537022 0.820749
0.705866 0.569051 0.842680
0.709719 0.572598 0.846840
0.741737 0.609954 0.873520
0.741737 0.609954 0.873520
0.763306 0.641373 0.885239
0.779919 0.664317 0.895522
0.781993 0.668271 0.895716
0.786479 0.672209 0.900749
0.837899 0.753200 0.922599
0.847218 0.762382 0.932053
0.871937 0.798524 0.945350
0.875195 0.801664 0.948725
0.875195 0.801664 0.948725
0.900900 0.859252 0.942549
0.916653 0.880674 0.952632
0.916653 0.880674 0.952632
0.922352 0.886683 0.958021
0.929006 0.893964 0.964047
0.929308 0.894230 0.964386
0.930179 0.894981 0.965377
0.930179 0.894981 0.965377
0.933747 0.898446 0.969049
0.933747 0.898446 0.969049
0.935300 0.899803 0.970798
0.936815 0.901123 0.972508
0.936815 0.901123 0.972508
0.936846 0.901150 0.972542
0.937836 0.902446 0.973227
0.937836 0.902446 0.973227
0.937836 0.902446 0.973227
0.938118 0.902662 0.973574
0.938118 0.902662 0.973574
0.942178 0.908186 0.976170

==> data/benchmarking/gap_threehumpcamel_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.049095 0.000000 0.114246
0.159280 0.043190 0.275369
0.265344 0.126228 0.404461
0.344484 0.198664 0.490304
0.351168 0.202544 0.499793
0.351298 0.202602 0.499995
0.367071 0.214638 0.519505
0.440919 0.285492 0.596346
0.460291 0.300969 0.619614
0.490013 0.331553 0.648472
0.588481 0.433042 0.743921
0.641293 0.493539 0.789046
0.668098 0.526217 0.809980
0.682590 0.538184 0.826996
0.682701 0.538260 0.827142
0.682701 0.538260 0.827142
0.685949 0.540686 0.831211
0.689074 0.543495 0.834653
0.689074 0.543495 0.834653
0.716020 0.578638 0.853403
0.790869 0.671752 0.909986
0.804513 0.687755 0.921272
0.826938 0.721382 0.932494
0.833379 0.730974 0.935784
0.839709 0.739483 0.939936
0.871828 0.790835 0.952820
0.876231 0.794581 0.957881
0.881158 0.801478 0.960838
0.882288 0.802385 0.962191
0.882907 0.802897 0.962916
0.882907 0.802897 0.962916
0.882907 0.802897 0.962916
0.883941 0.803795 0.964086
0.900352 0.826170 0.974533
0.900352 0.826170 0.974533
0.900352 0.826170 0.974533
0.901419 0.827397 0.975442
0.902149 0.828042 0.976257
0.928669 0.883231 0.974108
0.928894 0.883411 0.974378
0.945431 0.911587 0.979275
0.945735 0.911832 0.979639
0.945735 0.911832 0.979639
0.945735 0.911832 0.979639
0.945735 0.911832 0.979639
0.945735 0.911832 0.979639
0.947381 0.913876 0.980885
0.947384 0.913879 0.980889
0.947384 0.913879 0.980889
0.947384 0.913879 0.980889

==> data/benchmarking/itertime-vs-gap.dat <==
method      gap  gap-err      time  time-err type anchor
     B 0.748573 0.040806  0.666146  0.093042    4   -125
   R-2 0.809226 0.030999  4.203189  0.633270    2    -35
   R-3 0.801853 0.032323  8.995164  1.360175    2     35
   R-4 0.796368 0.031896 15.803393  2.314498    2    140
   R-5 0.786619 0.031004 26.248253  3.703621    2     35
  MS-2 0.823192 0.031235 10.217319  1.467856    3   -150
  MS-3 0.834441 0.028208 20.109501  2.685361    3   -150
  MS-4 0.836509 0.027886 43.346871  6.061419    3    -25
    EI 0.694119 0.047008  1.600091  0.167049    1    -45
 EIR-2 0.809705 0.031140  6.260090  0.476466    0    -25
 EIR-3 0.811587 0.030789 16.094607  1.311958    0     20
 EIR-4 0.800067 0.031246 30.435066  2.736394    0   -160
 EIR-5 0.803890 0.031287 55.891133  5.446463    0     20


==> data/mpc-tuning/gap_cstr-mpc-tuning_ms3mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.096338 0.009230 0.183446
0.209265 0.085054 0.333475
0.248540 0.116437 0.380643
0.296485 0.158644 0.434326
0.338131 0.193386 0.482877
0.384788 0.240350 0.529227
0.403310 0.258373 0.548246
0.419824 0.276191 0.563458
0.462727 0.314184 0.611270
0.465416 0.315785 0.615048
0.488989 0.334595 0.643384
0.510121 0.352164 0.668078
0.573526 0.414531 0.732521
0.573526 0.414531 0.732521
0.580438 0.419315 0.741561
0.583059 0.421408 0.744709
0.585621 0.423111 0.748131
0.616801 0.458005 0.775597
0.626261 0.467888 0.784634
0.663387 0.509821 0.816952
0.672582 0.518866 0.826298
0.675059 0.521191 0.828927
0.691590 0.537595 0.845585
0.702771 0.553579 0.851964
0.706402 0.557766 0.855039
0.706402 0.557766 0.855039
0.714512 0.565780 0.863244
0.752106 0.611440 0.892771
0.752106 0.611440 0.892771
0.752106 0.611440 0.892771
0.752106 0.611440 0.892771
0.755029 0.614788 0.895270
0.755029 0.614788 0.895270
0.755029 0.614788 0.895270
0.755029 0.614788 0.895270
0.788135 0.657593 0.918678
0.790410 0.659501 0.921318
0.792493 0.661392 0.923595
0.793690 0.663221 0.924158
0.815948 0.688962 0.942934
0.815948 0.688962 0.942934
0.816203 0.689219 0.943187
0.816203 0.689219 0.943187
0.816203 0.689219 0.943187
0.816203 0.689219 0.943187
0.820374 0.693127 0.947620
0.821024 0.693685 0.948363
0.821024 0.693685 0.948363
0.822194 0.694697 0.949690
0.825155 0.697554 0.952756

==> data/mpc-tuning/gap_cstr-mpc-tuning_myopic.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.163768 0.047785 0.279751
0.221204 0.084674 0.357734
0.232877 0.097279 0.368475
0.269668 0.127154 0.412182
0.289076 0.140806 0.437347
0.330978 0.171528 0.490429
0.354847 0.195246 0.514449
0.374301 0.211201 0.537401
0.379918 0.217433 0.542403
0.385455 0.222336 0.548574
0.421055 0.261276 0.580835
0.426263 0.266761 0.585766
0.442928 0.285741 0.600116
0.470433 0.314499 0.626366
0.479001 0.322522 0.635481
0.484349 0.328232 0.640466
0.484505 0.328409 0.640600
0.492650 0.334948 0.650351
0.534300 0.381183 0.687417
0.552311 0.401388 0.703235
0.576903 0.421996 0.731810
0.601895 0.442178 0.761611
0.601895 0.442178 0.761611
0.604397 0.444511 0.764282
0.610845 0.449217 0.772472
0.610845 0.449217 0.772472
0.613525 0.451425 0.775625
0.617555 0.456415 0.778695
0.618634 0.457789 0.779480
0.625696 0.464747 0.786646
0.628094 0.466651 0.789537
0.628750 0.467130 0.790370
0.631660 0.471236 0.792083
0.636538 0.478428 0.794648
0.645745 0.490340 0.801151
0.659033 0.503543 0.814523
0.664698 0.507760 0.821635
0.664698 0.507760 0.821635
0.664698 0.507760 0.821635
0.664698 0.507760 0.821635
0.664698 0.507760 0.821635
0.664698 0.507760 0.821635
0.665993 0.508899 0.823087
0.665993 0.508899 0.823087
0.665993 0.508899 0.823087
0.665993 0.508899 0.823087
0.665993 0.508899 0.823087
0.667945 0.510506 0.825384
0.667945 0.510506 0.825384
0.667945 0.510506 0.825384

==> data/mpc-tuning/gap_cstr-mpc-tuning_r4mc.dat <==
     avg       lb       ub
0.000000 0.000000 0.000000
0.069733 0.000000 0.152616
0.118001 0.014163 0.221839
0.212893 0.074763 0.351023
0.220908 0.079213 0.362603
0.263326 0.112597 0.414055
0.288470 0.135325 0.441616
0.306579 0.154218 0.458940
0.348218 0.190584 0.505851
0.415210 0.252656 0.577764
0.487843 0.321029 0.654658
0.489760 0.322423 0.657096
0.491776 0.323766 0.659786
0.493758 0.324953 0.662562
0.503037 0.336699 0.669374
0.527023 0.359042 0.695005
0.534945 0.369779 0.700112
0.534945 0.369779 0.700112
0.536237 0.370621 0.701852
0.536237 0.370621 0.701852
0.536237 0.370621 0.701852
0.596859 0.439583 0.754135
0.620966 0.467200 0.774733
0.621104 0.467292 0.774916
0.621904 0.467818 0.775990
0.641917 0.494021 0.789812
0.644175 0.496862 0.791488
0.689220 0.547197 0.831243
0.700480 0.556665 0.844295
0.700537 0.556720 0.844354
0.702019 0.557792 0.846246
0.702019 0.557792 0.846246
0.721394 0.585571 0.857217
0.721843 0.585945 0.857740
0.721843 0.585945 0.857740
0.740093 0.604119 0.876067
0.753113 0.616950 0.889276
0.756024 0.619324 0.892723
0.769114 0.631865 0.906363
0.769114 0.631865 0.906363
0.769726 0.632340 0.907111
0.769726 0.632340 0.907111
0.769726 0.632340 0.907111
0.777410 0.640152 0.914668
0.780655 0.642881 0.918430
0.780655 0.642881 0.918430
0.780655 0.642881 0.918430
0.780655 0.642881 0.918430
0.780655 0.642881 0.918430
0.786815 0.648619 0.925012
0.789241 0.651477 0.927005

==> data/mpc-tuning/reactor_temp_ms3mc_iter1.dat <==
 time        avg         lb         ub
0.000 100.000000 100.000000 100.000000
0.005 101.532771 100.973605 102.091937
0.010 102.593119 101.645104 103.541133
0.015 103.432811 102.153002 104.712621
0.020 104.100970 102.614302 105.587638
0.025 104.625072 102.889506 106.360639
0.030 105.129496 103.176839 107.082153
0.035 105.489348 103.331431 107.647265
0.040 105.839936 103.519074 108.160797
0.045 106.238254 103.769223 108.707285
0.050 106.510456 103.928844 109.092067
0.055 106.772598 104.072642 109.472554
0.060 106.955070 104.144210 109.765930
0.065 107.175730 104.265391 110.086069
0.070 107.351793 104.351983 110.351602
0.075 107.464361 104.379469 110.549252
0.080 107.705681 104.541980 110.869383
0.085 107.851532 104.637642 111.065421
0.090 107.974888 104.696071 111.253706
0.095 108.147560 104.787449 111.507672
0.100 108.196135 104.790316 111.601955
0.105 108.328189 104.878925 111.777453
0.110 108.363862 104.881451 111.846272
0.115 108.533351 105.006514 112.060189
0.120 108.578604 105.031624 112.125584
0.125 108.629669 105.038684 112.220655
0.130 108.730320 105.097901 112.362739
0.135 108.759592 105.110334 112.408849
0.140 108.860622 105.180572 112.540671
0.145 108.944820 105.247637 112.642004
0.150 108.972335 105.243217 112.701453
0.155 108.955049 105.203740 112.706358
0.160 109.046713 105.252813 112.840613
0.165 109.040409 105.251685 112.829132
0.170 109.068890 105.259955 112.877826
0.175 109.142185 105.318882 112.965488
0.180 109.137762 105.293794 112.981730
0.185 109.176568 105.306890 113.046246
0.190 109.239972 105.354738 113.125206
0.195 109.310197 105.424287 113.196108
0.200 109.314695 105.406538 113.222853

==> data/mpc-tuning/reactor_temp_ms3mc_iter25.dat <==
 time        avg         lb         ub
0.000 100.000000 100.000000 100.000000
0.005 102.637456 102.075361 103.199551
0.010 104.354763 103.392733 105.316793
0.015 105.458865 104.239915 106.677816
0.020 106.733283 105.286606 108.179959
0.025 107.581151 105.880328 109.281973
0.030 108.452106 106.610144 110.294068
0.035 109.320504 107.370801 111.270207
0.040 110.352237 108.318983 112.385491
0.045 111.050966 108.937405 113.164528
0.050 111.428663 109.196703 113.660623
0.055 111.892713 109.511646 114.273781
0.060 112.136308 109.681669 114.590946
0.065 112.445165 109.891372 114.998957
0.070 112.764550 110.154902 115.374199
0.075 113.075599 110.369325 115.781873
0.080 113.596201 110.866548 116.325854
0.085 113.766396 110.989632 116.543159
0.090 114.033920 111.187038 116.880802
0.095 114.285911 111.371662 117.200160
0.100 114.643426 111.682105 117.604746
0.105 115.050951 112.060665 118.041237
0.110 115.178520 112.173434 118.183607
0.115 115.501820 112.537147 118.466493
0.120 115.794388 112.779801 118.808975
0.125 115.946761 112.874420 119.019101
0.130 116.092856 112.990990 119.194721
0.135 116.328558 113.177890 119.479225
0.140 116.477965 113.301039 119.654890
0.145 116.514472 113.310719 119.718224
0.150 116.687743 113.443654 119.931831
0.155 116.685451 113.434649 119.936253
0.160 116.724090 113.453905 119.994275
0.165 116.839812 113.541292 120.138332
0.170 116.932854 113.612375 120.253333
0.175 117.084771 113.831459 120.338082
0.180 117.080986 113.795265 120.366706
0.185 117.161292 113.850618 120.471966
0.190 117.237616 113.975493 120.499738
0.195 117.293853 113.998652 120.589055
0.200 117.297189 113.977838 120.616541

==> data/mpc-tuning/reactor_temp_ms3mc_iter53.dat <==
 time        avg         lb         ub
0.000 100.000000 100.000000 100.000000
0.005 103.389221 102.981237 103.797206
0.010 105.729533 105.097148 106.361917
0.015 107.493621 106.661543 108.325699
0.020 109.375988 108.513697 110.238278
0.025 110.810984 109.868515 111.753452
0.030 111.982433 110.914863 113.050003
0.035 112.966189 111.780766 114.151613
0.040 113.726007 112.506757 114.945256
0.045 114.442727 113.119265 115.766188
0.050 115.182655 113.788246 116.577064
0.055 116.017509 114.609839 117.425179
0.060 116.698984 115.265120 118.132847
0.065 117.369370 115.921082 118.817658
0.070 117.834824 116.331624 119.338024
0.075 118.270651 116.735051 119.806252
0.080 118.654262 117.086538 120.221986
0.085 119.018123 117.411727 120.624519
0.090 119.339818 117.703062 120.976575
0.095 119.632693 118.004508 121.260879
0.100 119.872374 118.208016 121.536733
0.105 120.110268 118.421649 121.798886
0.110 120.430921 118.760865 122.100976
0.115 120.581304 118.917152 122.245457
0.120 120.750263 119.064628 122.435897
0.125 120.947838 119.268392 122.627284
0.130 121.158315 119.478675 122.837955
0.135 121.242795 119.543103 122.942487
0.140 121.370684 119.659937 123.081431
0.145 121.508496 119.799081 123.217911
0.150 121.647516 119.929669 123.365362
0.155 121.646342 119.912669 123.380014
0.160 121.763304 120.017931 123.508677
0.165 121.871180 120.130010 123.612351
0.170 121.971243 120.233361 123.709126
0.175 122.080245 120.339448 123.821043
0.180 122.096235 120.350780 123.841689
0.185 122.111852 120.362399 123.861305
0.190 122.186194 120.426294 123.946094
0.195 122.191867 120.419523 123.964211
0.200 122.186819 120.408719 123.964920
